Photometric and spectroscopic studies of the long period low mass ratio deep contact binary KN Per

The photometric analysis and spectroscopic study of the long period low mass ratio deep contact binary KN Per were executed. The light curves of BV(RI)$_c$-band were from the Ningbo Bureau of Education and Xinjiang Observatory Telescope (NEXT) at the Xingming Observatory. Through the analysis of Wilson-Devinney (W-D) program, KN Per was found as an A-type low mass ratio deep contact binary (q=0.236, f=53.4\%). A cool spot applied on the primary component was introduced to explain the unequal maxima of the light curve. Based on the O-C analysis, we found that the rate of the increasing orbital period is $\dot{P}$ = 5.12 $\pm$ (0.30) $\times$ 10$^{-7}$ d/yr, meaning the mass transfer from the secondary component to the primary one. By analyzing the spectroscopic data, we detected chromospheric activity emission line indicators, which is corresponding to the light-curve analysis. 71 long period (P $>$ 0.5 days) contact binaries including our target were collected. The evolutionary states of all collected stars were investigated by the illustrations of mass-radius, mass-luminosity, and log M$_{T}$ - log J$_{o}$. The relations of some physical parameters were also determined. With the instability parameters of KN Per, we determined that it is a stable contact binary system at present.

==> PASP(KN Per)/Table_3.dat <==
HJD_B	          \Delta m_B	     HJD_V	         \Delta m_V	     HJD_R_c	       \Delta m_R_c	   HJD_I_c	       \Delta m_I_c 
2400000+	      mag	             2400000+	       mag	           2400000+	       mag	           2400000+	       mag
58802.07325     -0.198           58802.07369     0.538           58802.07405     0.900           58802.07437     1.224      
58802.07486     -0.188           58802.07529     0.558           58802.07567     0.901           58802.07600     1.229 
58802.07647     -0.159           58802.07692     0.567           58802.07729     0.923           58802.07764     1.233 
58802.07812     -0.154           58802.07860     0.563           58802.07898     0.923           58802.07933     1.251 
58802.07984     -0.145           58802.08026     0.567           58802.08066     0.926           58802.08100     1.257 
58802.08149     -0.140           58802.08197     0.572           58802.08236     0.938           58802.08271     1.261 
58802.08319     -0.134           58802.08364     0.585           58802.08401     0.957           58802.08436     1.269 
58802.08487     -0.133           58802.08533     0.587           58802.08572     0.958           58802.08606     1.269 
58802.08656     -0.121           58802.08701     0.605           58802.08739     0.984           58802.08774     1.297 
58802.08824     -0.118           58802.08870     0.600           58802.08908     0.963           58802.08943     1.270 
58802.08991     -0.100           58802.09036     0.623           58802.09073     0.985           58802.09109     1.269 
58802.09161     -0.103           58802.09203     0.617           58802.09243     0.981           58802.09274     1.297 
58802.09324     -0.103           58802.09370     0.605           58802.09407     0.978           58802.09442     1.278 
58802.09492     -0.094           58802.09537     0.625           58802.09576     0.986           58802.09611     1.297 
58802.09659     -0.073           58802.09705     0.621           58802.09743     0.982           58802.09776     1.287 
58802.09826     -0.109           58802.09871     0.603           58802.09909     0.990           58802.09945     1.291 
58802.09995     -0.078           58802.10038     0.633           58802.10076     0.967           58802.10110     1.294 
58802.10158     -0.086           58802.10203     0.625           58802.10239     0.969           58802.10278     1.281 
58802.10326     -0.091           58802.10370     0.628           58802.10406     0.986           58802.10438     1.292 
58802.10487     -0.088           58802.10533     0.621           58802.10570     0.987           58802.10605     1.283 
58802.10655     -0.096           58802.10700     0.631           58802.10738     0.969           58802.10772     1.298 
58802.10820     -0.084           58802.10863     0.629           58802.10901     0.968           58802.10937     1.294 
58802.10987     -0.089           58802.11035     0.620           58802.11073     0.986           58802.11106     1.295 
58802.11155     -0.080           58802.11200     0.627           58802.11237     0.978           58802.11272     1.291 
58802.11320     -0.088           58802.11366     0.627           58802.11405     0.989           58802.11438     1.275 
58802.11486     -0.088           58802.11529     0.610           58802.11565     0.994           58802.11596     1.267 
58802.11644     -0.099           58802.11691     0.620           58802.11729     0.966           58802.11763     1.280 
58802.11811     -0.089           58802.11855     0.610           58802.11892     0.971           58802.11927     1.267 
58802.11975     -0.100           58802.12022     0.628           58802.12060     0.977           58802.12096     1.280 
58802.12144     -0.087           58802.12192     0.612           58802.12229     0.970           58802.12263     1.267 
58802.12312     -0.093           58802.12359     0.605           58802.12397     0.969           58802.12430     1.277 
58802.12479     -0.103           58802.12524     0.604           58802.12560     0.968           58802.12594     1.261 
58802.12644     -0.109           58802.12688     0.620           58802.12728     0.965           58802.12763     1.275 
58802.12812     -0.091           58802.12855     0.627           58802.12893     0.964           58802.12928     1.261 
58802.12978     -0.100           58802.13022     0.615           58802.13062     0.964           58802.13095     1.268 
58802.13144     -0.124           58802.13190     0.598           58802.13228     0.951           58802.13263     1.257 
58802.13311     -0.117           58802.13357     0.620           58802.13396     0.959           58802.13430     1.263 
58802.13479     -0.120           58802.13523     0.601           58802.13561     0.961           58802.13596     1.259 
58802.13646     -0.127           58802.13690     0.603           58802.13728     0.946           58802.13766     1.257 
58802.13816     -0.133           58802.13860     0.594           58802.13898     0.945           58802.13933     1.251 
58802.13982     -0.120           58802.14029     0.601           58802.14067     0.949           58802.14103     1.248 
58802.14153     -0.124           58802.14197     0.601           58802.14234     0.945           58802.14267     1.256 
58802.14317     -0.136           58802.14360     0.599           58802.14398     0.951           58802.14432     1.253 
58802.14481     -0.129           58802.14526     0.584           58802.14562     0.950           58802.14596     1.242 
58802.14645     -0.154           58802.14688     0.595           58802.14727     0.947           58802.14759     1.238 
58802.14810     -0.138           58802.14854     0.592           58802.14890     0.945           58802.14922     1.240 
58802.14970     -0.145           58802.15014     0.583           58802.15050     0.933           58802.15083     1.238 
58802.15129     -0.163           58802.15176     0.574           58802.15213     0.936           58802.15248     1.240 
58802.15295     -0.170           58802.15339     0.557           58802.15377     0.926           58802.15411     1.229 
58802.15459     -0.162           58802.15504     0.561           58802.15543     0.903           58802.15579     1.217 
58802.15627     -0.180           58802.15671     0.543           58802.15710     0.898           58802.15744     1.214 
58802.15794     -0.200           58802.15844     0.550           58802.15882     0.899           58802.15914     1.201 
58802.15964     -0.203           58802.16008     0.531           58802.16046     0.888           58802.16079     1.202 
58802.16126     -0.211           58802.32346     0.099           58802.32380     0.480           58802.32410     0.777 
58802.32307     -0.657           58802.32497     0.099           58802.32531     0.481           58802.32560     0.786 
58802.32455     -0.665           58802.32645     0.097           58802.32678     0.475           58802.32707     0.773 
58802.32604     -0.663           58802.32792     0.094           58802.32825     0.476           58802.32854     0.784 
58802.32752     -0.660           58802.32940     0.098           58802.32975     0.480           58802.33005     0.782 
58802.32900     -0.667           58802.33090     0.100           58802.33124     0.482           58802.33153     0.783 
58802.33050     -0.650           58802.33242     0.099           58802.33275     0.482           58802.33306     0.789 
58802.33200     -0.666           58802.33391     0.103           58802.33425     0.479           58802.33454     0.785 
58802.33352     -0.658           58802.33541     0.096           58802.33573     0.482           58802.33603     0.794 
58802.33499     -0.656           58802.33689     0.095           58802.33722     0.483           58802.33754     0.782 
58802.33647     -0.658           58802.33839     0.090           58802.33873     0.470           58802.33902     0.770 
58802.33799     -0.653           58802.33987     0.093           58802.34020     0.484           58802.34050     0.784 
58802.33947     -0.648           58802.34135     0.101           58802.34170     0.486           58802.34199     0.764 
58802.34095     -0.654           58802.34286     0.100           58802.34321     0.483           58802.34350     0.774 
58802.34245     -0.653           58802.34434     0.103           58802.34466     0.481           58802.34495     0.779 
58802.34394     -0.653           58802.34582     0.110           58802.34617     0.474           58802.34647     0.784 
58802.34541     -0.663           58802.34730     0.099           58802.34764     0.482           58802.34794     0.775 
58802.34691     -0.657           58802.34880     0.104           58802.34912     0.492           58802.34943     0.777 
58802.34839     -0.650           58802.35029     0.109           58802.35061     0.485           58802.35091     0.789 
58802.34988     -0.656           58802.35177     0.099           58802.35212     0.487           58802.35241     0.788 
58802.35137     -0.641           58802.35326     0.112           58802.35361     0.492           58802.35391     0.784 
58802.35287     -0.642           58802.35477     0.108           58802.35509     0.490           58802.35541     0.781 
58802.35436     -0.659           58802.35626     0.111           58802.35661     0.487           58802.35691     0.790 
58802.35586     -0.643           58802.35776     0.105           58802.35809     0.484           58802.35839     0.785 
58802.35735     -0.641           58802.35924     0.110           58802.35957     0.482           58802.35987     0.774 
58802.35884     -0.637           58802.36072     0.114           58802.36105     0.488           58802.36135     0.793 
58802.36032     -0.626           58802.36219     0.114           58802.36254     0.490           58802.36282     0.779 
58802.36179     -0.632           58802.36368     0.124           58802.36402     0.482           58802.36432     0.785 
58802.36328     -0.635           58802.36516     0.117           58802.36551     0.494           58802.36581     0.788 
58802.36476     -0.640           58802.36668     0.116           58802.36700     0.497           58802.36730     0.800 
58802.36626     -0.631           58802.36816     0.114           58802.36850     0.506           58802.36880     0.798 
58802.36774     -0.633           58802.36964     0.122           58802.36997     0.500           58802.37026     0.800 
58802.36924     -0.627           58802.37111     0.113           58802.37144     0.497           58802.37175     0.800 
58802.37071     -0.631           58802.37258     0.123           58802.37291     0.503           58802.37321     0.799 
58802.37219     -0.631           58802.37407     0.124           58802.37441     0.501           58802.37470     0.815 
58802.37367     -0.628           58802.37554     0.128           58802.37587     0.501           58802.37617     0.812 
58802.37514     -0.625           58802.37704     0.130           58802.37737     0.509           58802.37766     0.797 
58802.37663     -0.633           58802.37852     0.133           58802.37885     0.512           58802.37914     0.808 
58802.37813     -0.633           58802.37999     0.136           58802.38034     0.508           58802.38065     0.800 
58802.37958     -0.611           58802.38151     0.140           58802.38184     0.515           58802.38214     0.812 
58802.38110     -0.621           58802.38299     0.140           58802.38331     0.517           58802.38362     0.809 
58802.38258     -0.611           58802.38448     0.132           58802.38483     0.515           58802.38512     0.817 
58802.38409     -0.608           58802.38596     0.144           58802.38629     0.504           58802.38660     0.807 
58802.38556     -0.600           58802.38744     0.146           58802.38778     0.524           58802.38808     0.810 
58802.38704     -0.603           58802.38895     0.142           58802.38929     0.540           58802.38958     0.828 
58802.38854     -0.596           58802.39045     0.152           58802.39085     0.521           58802.39116     0.826 
58802.39004     -0.602           58802.39200     0.156           58802.39234     0.534           58802.39264     0.830 
58802.39161     -0.598           58802.39348     0.152           58802.39381     0.532           58802.39412     0.840 
58802.39309     -0.588           58802.39499     0.160           58802.39531     0.543           58802.39561     0.834 
58802.39457     -0.593           58802.39646     0.165           58802.39678     0.537           58802.39707     0.829 
58802.39605     -0.587           58802.39793     0.160           58802.39826     0.536           58802.39857     0.838 
58802.39751     -0.574           58802.39943     0.157           58802.39977     0.546           58802.40007     0.843 
58802.39903     -0.580           58802.40092     0.162           58802.40126     0.547           58802.40156     0.843 
58802.40051     -0.580           58802.40241     0.174           58802.40273     0.559           58802.40302     0.855 
58802.40201     -0.568           58802.40386     0.187           58802.40419     0.555           58802.40448     0.860 
58802.40346     -0.581           58802.40533     0.165           58802.40566     0.563           58802.40595     0.860 
58802.40493     -0.578           58802.40681     0.179           58802.40714     0.559           58802.40743     0.855 
58802.40640     -0.560           58802.40826     0.199           58802.40860     0.557           58802.40890     0.858 
58802.40787     -0.564           58802.40975     0.194           58802.41008     0.563           58802.41037     0.868 
58802.40935     -0.558           58802.41122     0.179           58802.41154     0.578           58802.41183     0.856 
58802.41082     -0.560           58802.41270     0.205           58802.41303     0.575           58802.41332     0.861 
58802.41228     -0.546           58802.41417     0.184           58802.41449     0.570           58802.41479     0.861 
58802.41376     -0.544           58802.41564     0.187           58802.41597     0.578           58802.41626     0.864 
58802.41524     -0.540           58802.41711     0.200           58802.41744     0.575           58802.41773     0.862 
58802.41670     -0.547           58802.41858     0.210           58802.41891     0.572           58802.41920     0.874 
58802.41817     -0.534           58802.42005     0.209           58802.42037     0.573           58802.42066     0.872 
58802.41964     -0.539           58802.42152     0.211           58802.42185     0.585           58802.42217     0.875 
58802.42110     -0.536           58802.42302     0.212           58802.42337     0.582           58802.42367     0.885 
58802.42262     -0.524           58802.42452     0.209           58802.42484     0.588           58802.42513     0.886 
58802.42411     -0.529           58802.42597     0.219           58802.42631     0.589           58802.42660     0.888 
58802.42558     -0.521           58802.42747     0.214           58802.42780     0.593           58802.42809     0.901 
58802.42705     -0.522           58802.42892     0.230           58802.42926     0.594           58802.42957     0.891 
58802.42853     -0.520           58802.43041     0.229           58802.43073     0.608           58802.43103     0.898 
58802.43001     -0.532           58802.43188     0.225           58802.43222     0.615           58802.43254     0.896 
58802.43148     -0.512           58802.43338     0.236           58802.43372     0.601           58802.43401     0.902 
58802.43298     -0.509           58802.43486     0.243           58802.43519     0.626           58802.43549     0.900 
58802.43446     -0.504           58802.43633     0.231           58802.43666     0.608           58802.43696     0.898 
58802.43593     -0.506           58802.43781     0.235           58802.43815     0.618           58802.43844     0.913 
58802.43741     -0.490           58802.43927     0.254           58802.43962     0.624           58802.43991     0.908 
58802.43888     -0.489           58802.44075     0.255           58802.44108     0.624           58802.44138     0.912 
58802.44035     -0.486           58802.44222     0.257           58802.44257     0.637           58802.44286     0.915 
58802.44183     -0.470           58802.44373     0.262           58802.44406     0.627           58802.44436     0.915 
58802.44332     -0.468           58802.44524     0.271           58802.44558     0.640           58802.44588     0.920 
58802.44484     -0.464           58802.44673     0.272           58802.44706     0.644           58802.44736     0.917 
58802.44632     -0.468           58802.44821     0.273           58802.44853     0.631           58802.44882     0.937 
58802.44780     -0.459           58802.44967     0.277           58802.45001     0.660           58802.45031     0.932 
58802.44926     -0.432           58802.45117     0.265           58802.45152     0.629           58802.45181     0.937 
58802.45077     -0.434           58802.45264     0.287           58802.45299     0.648           58802.45328     0.947 
58802.45225     -0.450           58802.45413     0.286           58802.45447     0.651           58802.45476     0.950 
58802.45374     -0.432           58802.45560     0.294           58802.45593     0.656           58802.45624     0.944 
58802.45521     -0.448           58802.45710     0.296           58802.45743     0.666           58802.45773     0.952 
58802.45669     -0.427           58802.45858     0.301           58802.45890     0.656           58802.45920     0.959 
58802.45817     -0.428           58802.46006     0.295           58802.46041     0.685           58802.46071     0.954 
58802.45965     -0.403           58802.46155     0.306           58802.46190     0.689           58802.46219     0.976 
58802.46115     -0.411           58802.46305     0.329           58802.46338     0.683           58802.46367     0.985 
58802.46264     -0.411           58802.46454     0.321           58802.46486     0.687           58802.46516     0.967 
58802.46413     -0.419           58802.46602     0.317           58802.46636     0.709           58802.46666     0.990 
58802.46562     -0.405           58802.46752     0.316           58802.46786     0.705           58802.46815     0.992 
58802.46712     -0.393           58802.46899     0.340           58802.46934     0.695           58802.46963     0.997 
58802.46860     -0.388           58802.47049     0.344           58802.47083     0.722           58802.47112     1.008 
58802.47009     -0.380           58802.47197     0.356           58802.47230     0.718           58802.47259     1.019 
58802.47158     -0.388           58802.47344     0.347           58802.47377     0.718           58802.47406     1.002 
58802.47305     -0.389           58802.47492     0.340           58802.47524     0.730           58802.47555     1.005 
58802.47452     -0.357           58802.47640     0.384           58802.47673     0.733           58802.47702     1.027 
58802.47599     -0.348           58804.05037     0.090           58804.05079     0.472           58804.05115     0.784 
58802.47746     -0.352           58804.05211     0.088           58804.05249     0.462           58804.05285     0.777 
58804.04992     -0.673           58804.05384     0.086           58804.05433     0.459           58804.05469     0.771 
58804.05166     -0.659           58804.05566     0.099           58804.05605     0.477           58804.05643     0.769 
58804.05336     -0.659           58804.05746     0.087           58804.05790     0.457           58804.05828     0.778 
58804.05524     -0.656           58804.05929     0.091           58804.05967     0.466           58804.06005     0.764 
58804.05700     -0.642           58804.06108     0.103           58804.06154     0.477           58804.06190     0.772 
58804.05881     -0.662           58804.06293     0.083           58804.06333     0.466           58804.06370     0.772 
58804.06057     -0.649           58804.06467     0.084           58804.06504     0.468           58804.06541     0.781 
58804.06239     -0.654           58804.06635     0.101           58804.06673     0.461           58804.06706     0.775 
58804.06421     -0.657           58804.06807     0.091           58804.06849     0.473           58804.06886     0.770 
58804.06590     -0.658           58804.06978     0.097           58804.07018     0.468           58804.07055     0.772 
58804.06757     -0.647           58804.07157     0.088           58804.07194     0.463           58804.07228     0.773 
58804.06934     -0.650           58804.07320     0.102           58804.07360     0.478           58804.07393     0.764 
58804.07106     -0.653           58804.07487     0.104           58804.07529     0.474           58804.07561     0.783 
58804.07277     -0.652           58804.07661     0.095           58804.07698     0.476           58804.07732     0.783 
58804.07441     -0.640           58804.07831     0.096           58804.07873     0.475           58804.07911     0.771 
58804.07615     -0.639           58804.08009     0.104           58804.08049     0.464           58804.08087     0.785 
58804.07783     -0.649           58804.08190     0.097           58804.08232     0.477           58804.08269     0.780 
58804.07962     -0.652           58804.08367     0.100           58804.08404     0.474           58804.08437     0.781 
58804.08139     -0.654           58804.08535     0.101           58804.08584     0.475           58804.08623     0.776 
58804.08321     -0.650           58804.08722     0.100           58804.08757     0.475           58804.08792     0.785 
58804.08488     -0.639           58804.08892     0.107           58804.08931     0.485           58804.08966     0.771 
58804.08673     -0.651           58804.09065     0.097           58804.09106     0.475           58804.09144     0.781 
58804.08843     -0.640           58804.09253     0.108           58804.09293     0.481           58804.09330     0.776 
58804.09018     -0.643           58804.09428     0.110           58804.09468     0.485           58804.09506     0.781 
58804.09195     -0.635           58804.09609     0.106           58804.09650     0.479           58804.09686     0.794 
58804.09381     -0.637           58804.09784     0.115           58804.09823     0.478           58804.09859     0.787 
58804.09558     -0.631           58804.09962     0.110           58804.10003     0.478           58804.10039     0.777 
58804.09737     -0.632           58804.10138     0.113           58804.10179     0.495           58804.10213     0.789 
58804.09909     -0.638           58804.10315     0.115           58804.10356     0.485           58804.10391     0.791 
58804.10092     -0.631           58804.10483     0.122           58804.10522     0.488           58804.10557     0.804 
58804.10268     -0.621           58804.10654     0.127           58804.10695     0.484           58804.10733     0.800 
58804.10439     -0.619           58804.10833     0.125           58804.10872     0.495           58804.10909     0.801 
58804.10607     -0.618           58804.11014     0.124           58804.11053     0.491           58804.11091     0.803 
58804.10785     -0.618           58804.11187     0.129           58804.11227     0.493           58804.11264     0.802 
58804.10962     -0.620           58804.11371     0.135           58804.11413     0.505           58804.11446     0.806 
58804.11141     -0.621           58804.11543     0.137           58804.11583     0.496           58804.11620     0.807 
58804.11323     -0.614           58804.11727     0.140           58804.11767     0.508           58804.11804     0.817 
58804.11496     -0.604           58804.11902     0.139           58804.11940     0.506           58804.11977     0.800 
58804.11680     -0.610           58804.12090     0.153           58804.12129     0.519           58804.12167     0.830 
58804.11856     -0.596           58804.12275     0.151           58804.12314     0.516           58804.12379     0.818 
58804.12041     -0.589           58804.12466     0.155           58804.12499     0.520           58804.21261     1.018 
58804.12230     -0.588           58804.21194     0.368           58804.21230     0.720           58804.21423     1.039 
58804.12425     -0.591           58804.21351     0.367           58804.21391     0.724           58804.21580     1.042 
58804.21151     -0.368           58804.21512     0.363           58804.21548     0.736           58804.21739     1.053 
58804.21308     -0.372           58804.21673     0.377           58804.21707     0.756           58804.21902     1.048 
58804.21469     -0.362           58804.21832     0.380           58804.21869     0.742           58804.22062     1.063 
58804.21628     -0.348           58804.21992     0.392           58804.22029     0.761           58804.22227     1.066 
58804.21789     -0.344           58804.22154     0.408           58804.22192     0.760           58804.22387     1.078 
58804.21950     -0.336           58804.22317     0.405           58804.22354     0.756           58804.22547     1.083 
58804.22112     -0.320           58804.22479     0.417           58804.22514     0.783           58804.22704     1.086 
58804.22274     -0.325           58804.22638     0.426           58804.22673     0.777           58804.22863     1.094 
58804.22435     -0.324           58804.22798     0.417           58804.22832     0.787           58804.23020     1.108 
58804.22594     -0.325           58804.22953     0.428           58804.22988     0.793           58804.23176     1.109 
58804.22752     -0.308           58804.23109     0.440           58804.23145     0.800           58804.23330     1.105 
58804.22910     -0.296           58804.23266     0.453           58804.23300     0.803           58804.23490     1.122 
58804.23067     -0.302           58804.23421     0.443           58804.23455     0.814           58804.23644     1.132 
58804.23223     -0.291           58804.23578     0.458           58804.23613     0.809           58804.23798     1.128 
58804.23378     -0.287           58804.23732     0.465           58804.23766     0.826           58804.23954     1.133 
58804.23536     -0.278           58804.23887     0.468           58804.23921     0.839           58804.24108     1.141 
58804.23690     -0.272           58804.24043     0.478           58804.24077     0.839           58804.24263     1.153 
58804.23844     -0.271           58804.24196     0.473           58804.24232     0.847           58804.24418     1.161 
58804.24002     -0.258           58804.24354     0.485           58804.24388     0.848           58804.24573     1.156 
58804.24153     -0.249           58804.24506     0.496           58804.24542     0.861           58804.25263     1.215 
58804.24311     -0.259           58804.24663     0.488           58804.24696     0.870           58804.25415     1.230 
58804.24465     -0.259           58804.25349     0.517           58804.25385     0.908           58804.25572     1.234 
58804.24620     -0.238           58804.25504     0.524           58804.25539     0.910           58804.25726     1.233 
58804.25308     -0.228           58804.25661     0.526           58804.25696     0.912           58804.25881     1.237 
58804.25461     -0.227           58804.25815     0.538           58804.25850     0.919           58804.26040     1.226 
58804.25619     -0.223           58804.25973     0.529           58804.26009     0.909           58804.26196     1.228 
58804.25773     -0.221           58804.26130     0.530           58804.26165     0.917           58804.26354     1.240 
58804.25930     -0.216           58804.26285     0.536           58804.26322     0.912           58804.26510     1.237 
58804.26086     -0.222           58804.26443     0.530           58804.26479     0.921           58804.26670     1.239 
58804.26244     -0.218           58804.26600     0.526           58804.26637     0.927           58804.26825     1.226 
58804.26400     -0.222           58804.26758     0.530           58804.26793     0.909           58804.26986     1.235 
58804.26555     -0.207           58804.26916     0.532           58804.26953     0.911           58804.27137     1.232 
58804.26717     -0.218           58804.27074     0.521           58804.27107     0.920           58804.27284     1.241 
58804.26874     -0.219           58804.27221     0.536           58804.27254     0.915           58804.27430     1.245 
58804.27034     -0.224           58804.27369     0.536           58804.27401     0.933           58804.27578     1.238 
58804.27181     -0.216           58804.27516     0.536           58804.27549     0.928           58804.27726     1.238 
58804.27328     -0.221           58804.27663     0.535           58804.27696     0.914           58804.27872     1.228 
58804.27474     -0.214           58804.27810     0.539           58804.27843     0.925           58804.28021     1.238 
58804.27622     -0.220           58804.27959     0.539           58804.27993     0.927           58804.28168     1.242 
58804.27770     -0.208           58804.28106     0.539           58804.28139     0.935           58804.28317     1.233 
58804.27917     -0.212           58804.28254     0.538           58804.28288     0.929           58804.28467     1.235 
58804.28067     -0.216           58804.28403     0.535           58804.28437     0.919           58804.28614     1.240 
58804.28212     -0.214           58804.28552     0.533           58804.28585     0.935           58804.28761     1.241 
58804.28362     -0.211           58804.28699     0.544           58804.28732     0.928           58804.28910     1.244 
58804.28511     -0.220           58804.28847     0.536           58804.28880     0.914           58804.29060     1.227 
58804.28658     -0.209           58804.28995     0.538           58804.29030     0.926           58804.29209     1.242 
58804.28806     -0.215           58804.29145     0.538           58804.29179     0.913           58804.29356     1.248 
58804.28954     -0.208           58804.29293     0.537           58804.29326     0.931           58804.29503     1.243 
58804.29105     -0.209           58804.29442     0.541           58804.29474     0.915           58804.29651     1.233 
58804.29254     -0.216           58804.29589     0.529           58804.29622     0.926           58804.29799     1.249 
58804.29401     -0.212           58804.29737     0.536           58804.29770     0.918           58804.29945     1.248 
58804.29548     -0.205           58804.29883     0.533           58804.29915     0.916           58804.30093     1.241 
58804.29695     -0.199           58804.30030     0.537           58804.30063     0.921           58804.30239     1.229 
58804.29843     -0.202           58804.30178     0.541           58804.30210     0.921           58804.30387     1.245 
58804.29989     -0.209           58804.30326     0.529           58804.30358     0.924           58804.30534     1.238 
58804.30137     -0.200           58804.30472     0.536           58804.30504     0.908           58804.30679     1.226 
58804.30284     -0.206           58804.30618     0.541           58804.30650     0.918           58804.30827     1.242 
58804.30432     -0.201           58804.30763     0.538           58804.30797     0.914           58804.30974     1.231 
58804.30578     -0.204           58804.30913     0.535           58804.30945     0.911           58804.31119     1.237 
58804.30724     -0.208           58804.31057     0.532           58804.31090     0.921           58804.31268     1.249 
58804.30872     -0.219           58804.31204     0.537           58804.31238     0.917           58804.31415     1.236 
58804.31018     -0.208           58804.31352     0.535           58804.31386     0.918           58804.31563     1.245 
58804.31165     -0.208           58804.31502     0.545           58804.31534     0.922           58804.31710     1.232 
58804.31312     -0.208           58804.31649     0.518           58804.31681     0.909           58804.31858     1.228 
58804.31461     -0.211           58804.31796     0.532           58804.31829     0.922           58804.32005     1.228 
58804.31609     -0.217           58804.31943     0.525           58804.31975     0.910           58804.32153     1.219 
58804.31756     -0.221           58804.32090     0.519           58804.32122     0.900           58804.32299     1.219 
58804.31902     -0.217           58804.32237     0.523           58804.32270     0.896           58804.32445     1.199 
58804.32050     -0.221           58804.32383     0.516           58804.32416     0.893           58804.32591     1.206 
58804.32197     -0.233           58804.32528     0.502           58804.32562     0.897           58804.32740     1.204 
58804.32343     -0.228           58804.32677     0.503           58804.32710     0.885           58804.32888     1.190 
58804.32489     -0.233           58804.32826     0.494           58804.32859     0.880           58804.33035     1.197 
58804.32636     -0.244           58804.32973     0.493           58804.33005     0.866           58804.33182     1.173 
58804.32787     -0.233           58804.33119     0.500           58804.33152     0.882           58804.33331     1.170 
58804.32932     -0.247           58804.33267     0.488           58804.33300     0.863           58804.33475     1.168 
58804.33079     -0.233           58804.33414     0.481           58804.33446     0.857           58804.33622     1.167 
58804.33226     -0.251           58804.33561     0.479           58804.33592     0.856           58804.33769     1.158 
58804.33374     -0.267           58804.33707     0.471           58804.33740     0.837           58804.33917     1.143 
58804.33520     -0.272           58804.33855     0.450           58804.33888     0.849           58804.34064     1.150 
58804.33666     -0.258           58804.34003     0.445           58804.34035     0.827           58804.34212     1.131 
58804.33814     -0.282           58804.34149     0.450           58804.34184     0.819           58804.34361     1.126 
58804.33961     -0.271           58804.34297     0.442           58804.34331     0.826           58804.34508     1.134 
58804.34108     -0.287           58804.34445     0.449           58804.34479     0.800           58804.34655     1.130 
58804.34258     -0.300           58804.34591     0.428           58804.34626     0.807           58804.34802     1.116 
58804.34405     -0.298           58804.34739     0.431           58804.34773     0.794           58804.34950     1.107 
58804.34552     -0.275           58804.34886     0.420           58804.34921     0.792           58804.35097     1.106 
58804.34700     -0.295           58804.35034     0.403           58804.35068     0.789           58804.35244     1.098 
58804.34846     -0.311           58804.35181     0.446           58804.35215     0.772           58804.35391     1.089 
58804.34995     -0.292           58804.35329     0.401           58804.35362     0.791           58804.35537     1.081 
58804.35141     -0.321           58804.35474     0.403           58804.35506     0.768           58804.35684     1.079 
58804.35290     -0.322           58804.35621     0.393           58804.35653     0.770           58804.35832     1.071 
58804.35435     -0.340           58804.35768     0.392           58804.35802     0.774           58804.35980     1.060 
58804.35581     -0.329           58804.35917     0.389           58804.35950     0.761           58804.36126     1.060 
58804.35729     -0.336           58804.36063     0.381           58804.36096     0.759           58804.36274     1.068 
58804.35877     -0.351           58804.36210     0.359           58804.36244     0.755           58804.36422     1.056 
58804.36024     -0.347           58804.36358     0.376           58804.36392     0.746           58804.36568     1.043 
58804.36170     -0.352           58804.36505     0.351           58804.36539     0.734           58804.36716     1.053 
58804.36319     -0.349           58804.36653     0.355           58804.36687     0.727           58804.36863     1.041 
58804.36466     -0.363           58804.36800     0.357           58804.36834     0.735           58804.37011     1.029 
58804.36613     -0.354           58804.36947     0.335           58804.36981     0.713           58804.37159     1.029 
58804.36761     -0.379           58804.37096     0.347           58804.37129     0.717           58804.37306     1.022 
58804.36908     -0.386           58804.37244     0.346           58804.37276     0.720           58804.37453     1.013 
58804.37056     -0.390           58804.37391     0.332           58804.37424     0.707           58804.37600     1.010 
58804.37204     -0.399           58804.37538     0.337           58804.37570     0.693           58804.37748     1.009 
58804.37351     -0.395           58804.37684     0.318           58804.37717     0.699           58804.37894     1.003 
58804.37497     -0.397           58804.37833     0.326           58804.37865     0.701           58804.38041     0.993 
58804.37644     -0.410           58804.37979     0.305           58804.38011     0.678           58804.38189     0.983 
58804.37792     -0.415           58804.38127     0.318           58804.38160     0.680           58804.38339     0.987 
58804.37938     -0.412           58804.38275     0.305           58804.38309     0.680           58804.38486     0.981 
58804.38086     -0.412           58804.38423     0.312           58804.38457     0.683           58804.38634     0.987 
58804.38233     -0.431           58804.38571     0.306           58804.38605     0.682           58804.38784     0.971 
58804.38383     -0.424           58804.38719     0.289           58804.38754     0.673           58804.38932     0.989 
58804.38531     -0.435           58804.38870     0.292           58804.38903     0.658           58804.39082     0.983 
58804.38679     -0.441           58804.39018     0.289           58804.39052     0.661           58804.39229     0.959 
58804.38829     -0.436           58804.39166     0.296           58804.39200     0.647           58804.39377     0.966 
58804.38979     -0.456           58804.39314     0.284           58804.39348     0.654           58804.39526     0.970 
58804.39126     -0.443           58804.39462     0.265           58804.39496     0.653           58804.39672     0.955 
58804.39274     -0.446           58804.39609     0.288           58804.39642     0.658           58804.39820     0.962 
58804.39422     -0.469           58804.39758     0.275           58804.39791     0.647           58804.39969     0.963 
58804.39570     -0.454           58804.39906     0.278           58804.39939     0.638           58804.40118     0.956 
58804.39717     -0.455           58804.40055     0.272           58804.40089     0.636           58804.40266     0.941 
58804.39865     -0.466           58804.40203     0.248           58804.40237     0.643           58804.40413     0.940 
58804.40015     -0.461           58804.40350     0.267           58804.40383     0.634           58804.40561     0.960 
58804.40164     -0.460           58804.40497     0.253           58804.40531     0.639           58804.40708     0.933 
58804.40311     -0.467           58804.40645     0.245           58804.40678     0.624           58804.40856     0.934 
58804.40457     -0.469           58804.40792     0.248           58804.40828     0.626           58804.41003     0.934 
58804.40605     -0.467           58804.40942     0.240           58804.40973     0.626           58804.41151     0.926 
58804.40753     -0.477           58804.41088     0.245           58804.41121     0.619           58804.41300     0.918 
58804.40900     -0.481           58804.41237     0.238           58804.41270     0.617           58804.41445     0.921 
58804.41047     -0.485           58804.41384     0.246           58804.41416     0.605           58804.41593     0.929 
58804.41196     -0.510           58804.41532     0.241           58804.41564     0.614           58804.41740     0.914 
58804.41344     -0.489           58804.41678     0.232           58804.41710     0.615           58804.41886     0.929 
58804.41490     -0.504           58804.41824     0.236           58804.41856     0.608           58804.42032     0.905 
58804.41638     -0.496           58804.41971     0.237           58804.42003     0.598           58804.42179     0.911 
58804.41784     -0.498           58804.42118     0.233           58804.42150     0.599           58804.42326     0.901 
58804.41931     -0.512           58804.42265     0.231           58804.42297     0.573           58804.42473     0.899 
58804.42077     -0.503           58804.42410     0.217           58804.42443     0.599           58804.42621     0.910 
58804.42223     -0.492           58804.42557     0.219           58804.42591     0.589           58804.42770     0.891 
58804.42370     -0.517           58804.42707     0.218           58804.42740     0.594           58804.42919     0.896 
58804.42517     -0.517           58804.42854     0.210           58804.42887     0.579           58804.43066     0.891 
58804.42666     -0.523           58804.43003     0.214           58804.43035     0.579           58804.43213     0.894 
58804.42814     -0.513           58804.43150     0.222           58804.43182     0.581           58804.43362     0.886 
58804.42963     -0.528           58804.43299     0.201           58804.43332     0.577           58804.43508     0.882 
58804.43111     -0.524           58804.43445     0.199           58804.43478     0.573           58804.43656     0.871 
58804.43259     -0.516           58804.43591     0.191           58804.43626     0.573           58804.43803     0.879 
58804.43406     -0.529           58804.43740     0.201           58804.43773     0.582           58804.43949     0.886 
58804.43552     -0.535           58804.43886     0.196           58804.43920     0.571           58804.44097     0.887 
58804.43700     -0.522           58804.44034     0.194           58804.44067     0.568           58804.44241     0.875 
58804.43847     -0.528           58804.44180     0.192           58804.44213     0.562           58804.44390     0.877 
58804.43994     -0.536           58804.44327     0.195           58804.44360     0.569           58804.44535     0.861 
58804.44141     -0.540           58804.44474     0.190           58804.44507     0.553           58804.44684     0.873 
58804.44287     -0.538           58804.44620     0.178           58804.44654     0.558           58804.44829     0.852 
58804.44435     -0.542           58804.44767     0.177           58804.44799     0.576           58804.44975     0.863 
58804.44581     -0.545           58804.44914     0.187           58804.44946     0.556           58804.45125     0.841 
58804.44726     -0.547           58804.45062     0.168           58804.45094     0.562           58804.45273     0.879 
58804.44873     -0.527           58804.45209     0.165           58804.45243     0.553           58804.45421     0.855 
58804.45023     -0.541           58804.45358     0.176           58804.45391     0.542           58804.45566     0.859 
58804.45170     -0.541           58804.45504     0.178           58804.45537     0.565           58804.45713     0.851 
58804.45318     -0.552           58804.45649     0.167           58804.45684     0.555           58804.45860     0.852 
58804.45465     -0.535           58804.45797     0.183           58804.45829     0.543           58804.46007     0.840 
58804.45610     -0.567           58804.45944     0.175           58804.45976     0.552           58804.46159     0.848 
58804.45757     -0.555           58804.46092     0.174           58804.46126     0.537           58804.46305     0.862 
58804.45904     -0.555           58804.46243     0.161           58804.46276     0.543           58804.46453     0.839 
58804.46051     -0.556           58804.46390     0.160           58804.46423     0.536           58804.46600     0.837 
58804.46203     -0.550           58804.46538     0.161           58804.46570     0.543           58804.46748     0.840 
58804.46349     -0.550           58804.46686     0.161           58804.46718     0.549           58804.46898     0.842 
58804.46498     -0.564           58804.46835     0.158           58804.46868     0.520           58804.47046     0.841 
58804.46645     -0.562           58804.46983     0.165           58804.47016     0.546           58804.47194     0.832 
58804.46794     -0.565           58804.47132     0.149           58804.47165     0.548           58804.47340     0.841 
58804.46943     -0.565           58804.47277     0.146           58804.47310     0.530           58804.47490     0.833 
58804.47092     -0.577           58804.47427     0.161           58804.47460     0.539           58804.47637     0.830 
58804.47238     -0.556           58804.47575     0.146           58804.47607     0.528           58804.47783     0.837 
58804.47385     -0.572           58804.47721     0.128           58804.47753     0.531           58804.47930     0.823 
58804.47534     -0.571           58804.47868     0.152           58804.47900     0.532           58804.48076     0.821 
58804.47681     -0.582           58804.48015     0.172           58804.48047     0.535           58804.48224     0.835 
58804.47827     -0.556           58804.48162     0.145           58804.48195     0.531           58804.48371     0.834 
58804.47974     -0.579           58804.48309     0.148           58804.48342     0.526           58804.48522     0.824 
58804.48121     -0.568           58804.48456     0.132           58804.48490     0.527           58804.48670     0.820 
58804.48269     -0.575           58804.48606     0.150           58804.48640     0.520           58804.48816     0.836 
58804.48415     -0.593           58804.48753     0.142           58804.48785     0.531           58804.48963     0.828 
58804.48567     -0.579           58804.48899     0.152           58804.48931     0.527           58804.49110     0.822 
58804.48714     -0.583           58804.49048     0.150           58804.49081     0.506           58804.49258     0.825 
58804.48860     -0.575           58804.49196     0.135           58804.49229     0.502           58804.49404     0.825 
58804.49008     -0.573           58804.49341     0.135           58804.49373     0.529           58804.49552     0.828 
58804.49156     -0.570           58804.49488     0.136           58804.49522     0.517           58804.49699     0.823 
58804.49302     -0.566           58804.49636     0.145           58804.49669     0.542           58804.49843     0.824 
58804.49448     -0.565           58804.49782     0.143           58804.49814     0.527           58804.49992     0.825 
58804.49596     -0.568           58804.49928     0.141           58804.49961     0.518           58804.50140     0.833 
58804.49743     -0.572           58804.50076     0.128           58804.50110     0.530           58805.37518     0.843 
58804.49888     -0.596           58805.37455     0.141           58805.37489     0.511           58805.37665     0.845 
58804.50037     -0.572           58805.37602     0.138           58805.37636     0.515           58805.37813     0.848 
58804.50184     -0.580           58805.37750     0.145           58805.37784     0.515           58805.37961     0.847 
58805.37416     -0.580           58805.37897     0.134           58805.37932     0.511           58805.38109     0.842 
58805.37562     -0.577           58805.38046     0.144           58805.38080     0.512           58805.38257     0.844 
58805.37710     -0.576           58805.38195     0.133           58805.38227     0.515           58805.38406     0.850 
58805.37858     -0.571           58805.38343     0.145           58805.38376     0.515           58805.38553     0.858 
58805.38006     -0.572           58805.38491     0.145           58805.38523     0.513           58805.38700     0.845 
58805.38153     -0.574           58805.38638     0.150           58805.38671     0.531           58805.38847     0.839 
58805.38302     -0.563           58805.38785     0.145           58805.38817     0.520           58805.38996     0.852 
58805.38450     -0.574           58805.38933     0.142           58805.38967     0.524           58805.39145     0.854 
58805.38599     -0.568           58805.39080     0.147           58805.39116     0.529           58805.39293     0.846 
58805.38746     -0.570           58805.39229     0.146           58805.39263     0.524           58805.39441     0.858 
58805.38893     -0.574           58805.39377     0.147           58805.39411     0.524           58805.39590     0.848 
58805.39040     -0.564           58805.39527     0.137           58805.39559     0.519           58805.39737     0.855 
58805.39189     -0.576           58805.39675     0.149           58805.39709     0.519           58805.39884     0.843 
58805.39337     -0.570           58805.39822     0.137           58805.39855     0.517           58805.40035     0.855 
58805.39486     -0.565           58805.39971     0.141           58805.40005     0.524           58805.40183     0.847 
58805.39634     -0.564           58805.40119     0.146           58805.40153     0.521           58805.40334     0.850 
58805.39781     -0.564           58805.40269     0.143           58805.40305     0.521           58805.40481     0.851 
58805.39931     -0.572           58805.40417     0.149           58805.40450     0.533           58805.40630     0.851 
58805.40080     -0.562           58805.40566     0.151           58805.40600     0.533           58805.40776     0.849 
58805.40228     -0.572           58805.40714     0.149           58805.40747     0.527           58805.40921     0.863 
58805.40377     -0.563           58805.40859     0.158           58805.40893     0.526           58805.41068     0.862 
58805.40526     -0.561           58805.41006     0.150           58805.41038     0.544           58805.41218     0.856 
58805.40674     -0.560           58805.41153     0.156           58805.41188     0.527           58805.41362     0.857 
58805.40820     -0.555           58805.41301     0.154           58805.41334     0.532           58805.41512     0.863 
58805.40967     -0.553           58805.41447     0.159           58805.41481     0.532           58805.41660     0.861 
58805.41114     -0.553           58805.41597     0.168           58805.41631     0.531           58805.41809     0.871 
58805.41262     -0.547           58805.41747     0.169           58805.41780     0.544           58805.41956     0.872 
58805.41408     -0.556           58805.41894     0.166           58805.41927     0.537           58805.42102     0.869 
58805.41557     -0.561           58805.42041     0.166           58805.42073     0.550           58805.42249     0.873 
58805.41705     -0.550           58805.42187     0.169           58805.42220     0.547           58805.42399     0.877 
58805.41853     -0.542           58805.42336     0.170           58805.42368     0.544           58805.42548     0.876 
58805.42001     -0.538           58805.42485     0.175           58805.42518     0.552           58805.42697     0.884 
58805.42147     -0.527           58805.42634     0.179           58805.42667     0.553           58805.42849     0.887 
58805.42296     -0.538           58805.42781     0.175           58805.42818     0.555           58805.42997     0.880 
58805.42443     -0.535           58805.42934     0.190           58805.42967     0.559           58805.43144     0.887 
58805.42594     -0.532           58805.43081     0.193           58805.43114     0.550           58805.43291     0.903 
58805.42742     -0.537           58805.43228     0.186           58805.43261     0.570           58805.43439     0.888 
58805.42893     -0.522           58805.43375     0.194           58805.43410     0.553           58805.43587     0.903 
58805.43041     -0.527           58805.43523     0.199           58805.43556     0.577           58805.43734     0.896 
58805.43188     -0.540           58805.43671     0.191           58805.43704     0.565           58805.43881     0.902 
58805.43336     -0.528           58805.43818     0.203           58805.43852     0.579           58805.44031     0.894 
58805.43483     -0.529           58805.43967     0.198           58805.44001     0.568           58805.44177     0.905 
58805.43631     -0.517           58805.44115     0.194           58805.44148     0.573           58805.44327     0.906 
58805.43778     -0.513           58805.44262     0.204           58805.44295     0.578           58805.44475     0.902 
58805.43926     -0.511           58805.44412     0.208           58805.44446     0.587           58805.44621     0.914 
58805.44075     -0.504           58805.44559     0.205           58805.44592     0.582           58805.44775     0.909 
58805.44222     -0.508           58805.44712     0.210           58805.44744     0.578           58805.44923     0.912 
58805.44372     -0.512           58805.44859     0.217           58805.44893     0.590           58805.45071     0.914 
58805.44519     -0.495           58805.45007     0.219           58805.45041     0.601           58805.45219     0.925 
58805.44671     -0.497           58805.45156     0.218           58805.45190     0.591           58805.45369     0.938 
58805.44818     -0.491           58805.45306     0.221           58805.45339     0.599           58805.45519     0.922 
58805.44967     -0.483           58805.45455     0.232           58805.45489     0.603           58805.45666     0.929 
58805.45116     -0.488           58805.45603     0.232           58805.45637     0.599           58805.45815     0.934 
58805.45265     -0.479           58805.45751     0.239           58805.45785     0.621           58805.45961     0.933 
58805.45416     -0.480           58805.45898     0.241           58805.45932     0.612           58805.46111     0.937 
58805.45563     -0.472           58805.46048     0.244           58805.46081     0.609           58805.46259     0.939 
58805.45712     -0.465           58805.46196     0.251           58805.46229     0.623           58805.46405     0.940 
58805.45859     -0.455           58805.46343     0.243           58805.46376     0.621           58805.46552     0.938 
58805.46006     -0.450           58805.46490     0.244           58805.46523     0.620           58805.46703     0.956 
58805.46155     -0.452           58805.46638     0.254           58805.46672     0.622           58805.46851     0.946 
58805.46303     -0.447           58805.46788     0.264           58805.46822     0.643           58805.46998     0.949 
58805.46450     -0.447           58805.46935     0.263           58805.46969     0.643           58805.47147     0.955 
58805.46597     -0.443           58805.47085     0.273           58805.47118     0.644           58805.47297     0.967 
58805.46749     -0.430           58805.47233     0.266           58805.47268     0.639           58805.47446     0.974 
58805.46895     -0.424           58805.47382     0.283           58805.47416     0.640           58805.47593     0.980 
58805.47043     -0.423           58805.47530     0.285           58805.47563     0.655           58805.47741     0.990 
58805.47194     -0.430           58805.47677     0.288           58805.47710     0.656           58805.47889     0.979 
58805.47342     -0.414           58805.47827     0.282           58805.47860     0.669           58805.48036     0.999 
58805.47491     -0.415           58805.47975     0.295           58805.48007     0.663           58805.48184     0.991 
58805.47637     -0.404           58805.48122     0.295           58805.48154     0.684           58805.48332     0.994 
58805.47786     -0.406           58805.48269     0.299           58805.48303     0.675           58805.48482     1.011 
58805.47934     -0.391           58805.48418     0.314           58805.48452     0.680           58805.48630     0.999 
58805.48080     -0.396           58805.48567     0.316           58805.48601     0.684           58805.48777     1.016 
58805.48228     -0.380           58805.48714     0.317           58805.48747     0.687           58805.48923     1.011 
58805.48378     -0.393           58805.48861     0.332           58805.48894     0.688           58805.49070     1.015 
58805.48527     -0.397           58805.49006     0.327           58805.49040     0.686           58805.49218     1.018 
58805.48675     -0.384           58805.49156     0.333           58805.49189     0.693           58805.49365     1.022 
58805.48821     -0.387           58805.49303     0.334           58805.49336     0.712           58805.49513     1.037 
58805.48967     -0.365           58805.49449     0.333           58805.49483     0.701           58805.49660     1.020 
58805.49115     -0.352           58805.49597     0.335           58805.49631     0.718           58805.49808     1.052 
58805.49263     -0.340           58805.49746     0.346           58805.49779     0.722           58807.35084     1.238 
58805.49410     -0.347           58807.35023     0.573           58807.35055     0.945           58807.35234     1.238 
58805.49558     -0.342           58807.35170     0.575           58807.35203     0.934           58807.35381     1.226 
58805.49704     -0.331           58807.35318     0.570           58807.35352     0.927           58807.35529     1.228 
58807.34984     -0.157           58807.35465     0.563           58807.35499     0.910           58807.35677     1.215 
58807.35129     -0.164           58807.35613     0.555           58807.35647     0.910           58807.35824     1.215 
58807.35278     -0.170           58807.35761     0.545           58807.35794     0.902           58807.35972     1.206 
58807.35426     -0.181           58807.35908     0.545           58807.35941     0.895           58807.36120     1.200 
58807.35574     -0.186           58807.36057     0.530           58807.36090     0.872           58807.36268     1.179 
58807.35721     -0.191           58807.36205     0.513           58807.36239     0.872           58807.36420     1.181 
58807.35868     -0.199           58807.36356     0.511           58807.36390     0.868           58807.36568     1.161 
58807.36016     -0.203           58807.36506     0.503           58807.36539     0.853           58807.36717     1.147 
58807.36164     -0.215           58807.36654     0.493           58807.36688     0.854           58807.36866     1.150 
58807.36313     -0.230           58807.36804     0.484           58807.36837     0.841           58807.37014     1.143 
58807.36465     -0.230           58807.36950     0.476           58807.36984     0.845           58807.37161     1.135 
58807.36612     -0.242           58807.37098     0.467           58807.37132     0.827           58807.37309     1.120 
58807.36763     -0.246           58807.37245     0.465           58807.37278     0.823           58807.37457     1.113 
58807.36911     -0.255           58807.37392     0.452           58807.37427     0.820           58807.37603     1.108 
58807.37058     -0.262           58807.37541     0.448           58807.37574     0.805           58807.37750     1.104 
58807.37205     -0.271           58807.37687     0.439           58807.37721     0.795           58807.37898     1.095 
58807.37353     -0.278           58807.37835     0.433           58807.37869     0.787           58807.38044     1.087 
58807.37501     -0.298           58807.37982     0.422           58807.38015     0.780           58807.38195     1.082 
58807.37647     -0.301           58807.38133     0.421           58807.38166     0.779           58807.38341     1.074 
58807.37795     -0.316           58807.38279     0.415           58807.38312     0.769           58807.38489     1.067 
58807.37942     -0.314           58807.38428     0.403           58807.38460     0.765           58807.38638     1.066 
58807.38092     -0.320           58807.38575     0.398           58807.38607     0.753           58807.38785     1.050 
58807.38239     -0.337           58807.38722     0.390           58807.38754     0.748           58807.38932     1.056 
58807.38386     -0.342           58807.38869     0.373           58807.38901     0.739           58807.39077     1.044 
58807.38536     -0.350           58807.39015     0.373           58807.39048     0.727           58807.39228     1.037 
58807.38682     -0.354           58807.39164     0.376           58807.39198     0.729           58807.39376     1.024 
58807.38830     -0.354           58807.39312     0.368           58807.39347     0.719           58807.39522     1.013 
58807.38975     -0.365           58807.39460     0.352           58807.39493     0.718           58807.39669     1.011 
58807.39122     -0.377           58807.39606     0.348           58807.39639     0.710           58807.39818     1.007 
58807.39273     -0.384           58807.39754     0.331           58807.39788     0.708           58807.39966     1.009 
58807.39420     -0.392           58807.39904     0.339           58807.39936     0.689           58807.40116     1.003 
58807.39567     -0.386           58807.40051     0.333           58807.40084     0.687           58807.40265     0.988 
58807.39715     -0.401           58807.40201     0.327           58807.40235     0.687           58807.40413     0.991 
58807.39863     -0.411           58807.40349     0.316           58807.40382     0.685           58807.40563     0.982 
58807.40010     -0.415           58807.40500     0.313           58807.40532     0.680           58807.40712     0.975 
58807.40162     -0.420           58807.40648     0.311           58807.40682     0.674           58807.40860     0.972 
58807.40309     -0.421           58807.40795     0.300           58807.40830     0.664           58807.41007     0.969 
58807.40458     -0.438           58807.40944     0.297           58807.40978     0.652           58807.41155     0.964 
58807.40607     -0.439           58807.41091     0.296           58807.41126     0.651           58807.41303     0.960 
58807.40756     -0.449           58807.41241     0.294           58807.41273     0.655           58807.41450     0.949 
58807.40904     -0.446           58807.41386     0.283           58807.41421     0.649           58807.41602     0.948 
58807.41052     -0.449           58807.41538     0.268           58807.41572     0.649           58807.41751     0.941 
58807.41200     -0.459           58807.41686     0.277           58807.41720     0.634           58807.41900     0.939 
58807.41347     -0.462           58807.41837     0.265           58807.41870     0.631           58807.42048     0.937 
58807.41495     -0.459           58807.41985     0.267           58807.42018     0.631           58807.42195     0.923 
58807.41647     -0.468           58807.42133     0.262           58807.42165     0.626           58807.42342     0.920 
58807.41796     -0.473           58807.42280     0.253           58807.42313     0.613           58807.42491     0.913 
58807.41944     -0.473           58807.42427     0.257           58807.42460     0.607           58807.42641     0.914 
58807.42092     -0.478           58807.42576     0.240           58807.42610     0.617           58807.42787     0.907 
58807.42241     -0.490           58807.42726     0.240           58807.42758     0.597           58807.42936     0.910 
58807.42386     -0.496           58807.42872     0.254           58807.42906     0.599           58807.43084     0.908 
58807.42535     -0.502           58807.43022     0.237           58807.43054     0.597           58807.43232     0.905 
58807.42685     -0.510           58807.43168     0.228           58807.43201     0.593           58807.43379     0.896 
58807.42833     -0.516           58807.43317     0.222           58807.43351     0.588           58807.43528     0.890 
58807.42981     -0.507           58807.43465     0.225           58807.43499     0.581           58807.43676     0.889 
58807.43128     -0.518           58807.43613     0.213           58807.43647     0.579           58807.43825     0.881 
58807.43276     -0.532           58807.43761     0.213           58807.43795     0.586           58807.43973     0.877 
58807.43425     -0.536           58807.43911     0.210           58807.43943     0.572           58807.44121     0.875 
58807.43573     -0.529           58807.44058     0.205           58807.44092     0.562           58807.44269     0.876 
58807.43721     -0.535           58807.44206     0.207           58807.44239     0.572           58807.44418     0.873 
58807.43870     -0.526           58807.44356     0.197           58807.44389     0.571           58807.44565     0.872 
58807.44018     -0.532           58807.44502     0.198           58807.44536     0.557           58807.44713     0.856 
58807.44165     -0.540           58807.44650     0.195           58807.44684     0.563           58807.44860     0.864 
58807.44316     -0.546           58807.44797     0.193           58807.44831     0.553           58807.45007     0.852 
58807.44463     -0.546           58807.44945     0.189           58807.44978     0.542           58807.45155     0.855 
58807.44610     -0.548           58807.45092     0.179           58807.45125     0.550           58807.45302     0.857 
58807.44757     -0.548           58807.45239     0.181           58807.45273     0.540           58807.45450     0.841 
58807.44905     -0.560           58807.45388     0.181           58807.45421     0.551           58807.45598     0.832 
58807.45052     -0.558           58807.45536     0.177           58807.45569     0.548           58807.45746     0.848 
58807.45200     -0.550           58807.45684     0.173           58807.45717     0.539           58807.45893     0.831 
58807.45348     -0.560           58807.45831     0.165           58807.45863     0.544           58807.46043     0.840 
58807.45495     -0.569           58807.45978     0.170           58807.46010     0.534           58807.46192     0.837 
58807.45642     -0.572           58807.46128     0.164           58807.46162     0.533           58807.46340     0.835 
58807.45790     -0.579           58807.46276     0.154           58807.46311     0.530           58807.46489     0.830 
58807.45938     -0.573           58807.46426     0.151           58807.46459     0.530           58807.46635     0.832 
58807.46088     -0.566           58807.46574     0.163           58807.46606     0.522           58807.46783     0.832 
58807.46237     -0.575           58807.46720     0.150           58807.46753     0.529           58807.46930     0.824 
58807.46385     -0.573           58807.46868     0.154           58807.46901     0.522           58807.47080     0.813 
58807.46533     -0.577           58807.47015     0.150           58807.47048     0.521           58807.47230     0.817 
58807.46679     -0.575           58807.47168     0.143           58807.47200     0.518           58807.47378     0.821 
58807.46829     -0.582           58807.47315     0.139           58807.47347     0.506           58807.47528     0.818 
58807.46976     -0.586           58807.47464     0.143           58807.47498     0.501           58807.47676     0.818 
58807.47126     -0.588           58807.47612     0.148           58807.47646     0.516           58807.47826     0.811 
58807.47275     -0.591           58807.47761     0.139           58807.47796     0.494           58807.47976     0.810 
58807.47423     -0.596           58807.47912     0.133           58807.47945     0.502           58807.48125     0.802 
58807.47572     -0.610           58807.48061     0.133           58807.48095     0.499           58807.48274     0.806 
58807.47720     -0.599           58807.48210     0.124           58807.48245     0.507           58807.48427     0.784 
58807.47871     -0.607           58807.48363     0.122           58807.48397     0.498           58807.48574     0.807 
58807.48021     -0.607           58807.48511     0.135           58807.48544     0.509           58807.48722     0.804 
58807.48170     -0.614           58807.48658     0.115           58807.48693     0.491           58807.48870     0.797 
58807.48318     -0.610           58807.48805     0.127           58807.48840     0.475           58807.49017     0.801 
58807.48471     -0.610           58807.48955     0.124           58807.48988     0.479           58807.49168     0.788 
58807.48619     -0.604           58807.49102     0.132           58807.49135     0.502           58807.49315     0.782 
58807.48766     -0.606           58807.49252     0.113           58807.49285     0.481           58807.49463     0.782 
58807.48913     -0.612           58807.49400     0.118           58807.49434     0.462           58807.49611     0.791 
58807.49062     -0.613           58807.49548     0.098           58807.49581     0.494           58807.49759     0.785 
58807.49212     -0.617           58807.49697     0.119           58807.49730     0.489           58807.49907     0.780 
58807.49360     -0.609           58807.49844     0.103           58807.49877     0.488           58807.50055     0.777 
58807.49508     -0.613           58807.49993     0.102           58807.50025     0.468           58807.50202     0.778 
58807.49656     -0.617           58807.50140     0.112           58807.50172     0.489           58807.50352     0.783 
58807.49804     -0.627           58807.50289     0.105           58807.50322     0.481           58808.09839     1.047 
58807.49952     -0.619           58807.50437     0.115           58808.09810     0.727           58808.09988     1.051 
58807.50099     -0.632           58808.09778     0.342           58808.09958     0.732           58808.10134     1.050 
58807.50249     -0.635           58808.09926     0.349           58808.10105     0.736           58808.10282     1.059 
58807.50397     -0.622           58808.10073     0.364           58808.10252     0.741           58808.10429     1.068 
58808.09737     -0.379           58808.10219     0.365           58808.10400     0.740           58808.10579     1.073 
58808.09884     -0.363           58808.10368     0.367           58808.10550     0.750           58808.10733     1.079 
58808.10032     -0.347           58808.10516     0.373           58808.10702     0.750           58808.10882     1.080 
58808.10178     -0.344           58808.10665     0.373           58808.10853     0.750           58808.11031     1.079 
58808.10326     -0.336           58808.10818     0.385           58808.11002     0.759           58808.11176     1.088 
58808.10474     -0.332           58808.10966     0.398           58808.11147     0.772           58808.11329     1.097 
58808.10625     -0.327           58808.11116     0.391           58808.11297     0.778           58808.11479     1.083 
58808.10778     -0.328           58808.11263     0.412           58808.11450     0.770           58808.11627     1.103 
58808.10927     -0.372           58808.11414     0.422           58808.11598     0.797           58808.11778     1.120 
58808.11075     -0.305           58808.11564     0.421           58808.11748     0.807           58808.11925     1.117 
58808.11222     -0.312           58808.11714     0.417           58808.11896     0.801           58808.12073     1.127 
58808.11375     -0.303           58808.11861     0.430           58808.12044     0.823           58808.12222     1.133 
58808.11524     -0.303           58808.12010     0.443           58808.12192     0.822           58808.12374     1.149 
58808.11674     -0.287           58808.12157     0.451           58808.12343     0.828           58808.12522     1.154 
58808.11822     -0.281           58808.12309     0.451           58808.12493     0.828           58808.12669     1.154 
58808.11970     -0.266           58808.12459     0.464           58808.12639     0.833           58808.12817     1.172 
58808.12117     -0.257           58808.12606     0.471           58808.12788     0.851           58808.12964     1.177 
58808.12268     -0.251           58808.12755     0.476           58808.12934     0.853           58808.13111     1.180 
58808.12419     -0.245           58808.12900     0.485           58808.13082     0.859           58808.13259     1.186 
58808.12566     -0.233           58808.13050     0.491           58808.13230     0.865           58808.13408     1.190 
58808.12713     -0.216           58808.13197     0.498           58808.13378     0.877           58808.13557     1.203 
58808.12861     -0.221           58808.13345     0.513           58808.13528     0.888           58808.13706     1.210 
58808.13008     -0.215           58808.13495     0.513           58808.13676     0.890           58808.13855     1.218 
58808.13156     -0.207           58808.13641     0.523           58808.13825     0.900           58808.14006     1.233 
58808.13305     -0.203           58808.13792     0.530           58808.13974     0.916           58808.14156     1.238 
58808.13454     -0.190           58808.13941     0.542           58808.14125     0.917           58808.14303     1.243 
58808.13601     -0.183           58808.14091     0.551           58808.14274     0.929           58808.14450     1.248 
58808.13750     -0.174           58808.14240     0.556           58808.14420     0.926           58808.14599     1.260 
58808.13900     -0.166           58808.14388     0.569           58808.14571     0.939           58808.14748     1.264 
58808.14051     -0.158           58808.14536     0.571           58808.14719     0.951           58808.14896     1.264 
58808.14200     -0.148           58808.14685     0.568           58808.14867     0.949           58808.15045     1.267 
58808.14347     -0.138           58808.14832     0.581           58808.15015     0.956           58808.15197     1.287 
58808.14495     -0.133           58808.14981     0.596           58808.15167     0.965           58808.15347     1.293 
58808.14645     -0.125           58808.15133     0.595           58808.15316     0.979           58808.15494     1.293 
58808.14793     -0.112           58808.15282     0.609           58808.15464     0.978           58808.15645     1.300 
58808.14940     -0.121           58808.15430     0.606           58808.15615     0.982           58808.15793     1.296 
58808.15090     -0.112           58808.15581     0.615           58808.15763     0.980           58808.15941     1.296 
58808.15243     -0.099           58808.15729     0.617           58808.15912     0.977           58808.16089     1.304 
58808.15391     -0.103           58808.15878     0.623           58808.16060     0.988                     
58808.15540     -0.100           58808.16027     0.615                                         
58808.15689     -0.091                                                             
58808.15838     -0.085                                                             
58808.15986     -0.089                                                             
58808.16133     -0.071                                                             
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                            

==> PASP(KN Per)/Table_6.dat <==
BJD            Error     E          O-C        Residual    Ref.                           BJD            Error     E          O-C        Residual    Ref.
2400000+                                                                                  2400000+                                                       
47820.92965    -         -2166.5    0.04312    0.00089     (1)                            56233.88077    0.00030   7543       -0.01111   -0.00667    (22)                        
49283.94271    -         -478       0.01901    -0.00655    (1)                            56239.07977    -         7549       -0.01094   -0.00650    (10)                        
49679.92072    -         -21        0.01952    -0.00214    (1)                            56268.11277    -         7582.5     -0.00473   -0.00035    (10)                        
49680.78572    -         -20        0.01805    -0.00360    (1)                            56293.24177    0.00110   7611.5     -0.00341   0.00094     (23)                        
49697.68272    -         -0.5       0.01885    -0.00264    (1)                            56521.55677    0.00026   7875       -0.00365   0.00028     (24)                         
51275.94471    -         1821       0.00295    -0.00569    (2)                            56556.20777    -         7915       -0.01151   -0.00765    (10)                         
52683.53274    0.00560   3445.5     0.00797    0.00726     (3)                            56556.20977    -         7915       -0.00951   -0.00565    (10)                         
52694.35274    0.00350   3458       -0.00292   -0.00358    (3)                            56567.47278    0.00100   7928       -0.01064   -0.00681    (25)                         
52697.39474    0.00350   3461.5     0.00643    0.00578     (3)                            56989.44279    0.00700   8415       -0.01226   -0.00947    (26)                         
53681.70276    0.00030   4597.5     0.00279    0.00567     (4)                            57676.13781    -         9207.5     0.00407    0.00454     (10)                         
53765.31078    0.00060   4694       -0.00370   -0.00059    (5)                            57682.20281    -         9214.5     0.00377    0.00421     (10)                         
53791.30577    0.00350   4724       -0.00285   0.00033     (6)                            57755.41882    -         9299       0.00294    0.00308     (27)                         
54002.72026    0.00137   4968       -0.00741   -0.00373    (7)                            58424.33281    0.00180   10071      0.00090    -0.00207    (28)                         
54006.62767    0.00146   4972.5     0.00087    0.00456     (7)                            58768.32380    0.00030   10468      0.00269    -0.00218    (28)                         
54022.65222    0.00123   4991       -0.00430   -0.00057    (7)                            58770.49280    0.00180   10470.5    0.00551    0.00063     (28)                         
54033.49177    0.00180   5003.5     0.00436    0.00811     (8)                            58792.15815    0.00093   10495.5    0.00907    0.00406     (29)                         
54049.51521    0.00101   5022       -0.00193   0.00186     (7)                            58792.58670    0.00201   10496      0.00439    -0.00063    (29)                         
54068.57327    0.00163   5044       -0.00624   -0.00242    (7)                            58793.02388    0.00082   10496.5    0.00833    0.00331     (29)                         
54069.44283    0.00123   5045       -0.00315   0.00067     (7)                            58793.45244    0.00071   10497      0.00366    -0.00136    (29)                         
54085.47421    0.00071   5063.5     -0.00150   0.00236     (7)                            58793.89027    0.00076   10497.5    0.00825    0.00323     (29)                         
54092.40587    0.00148   5071.5     -0.00161   0.00227     (7)                            58794.31872    0.00066   10498      0.00347    -0.00156    (29)                         
54111.46978    0.00151   5093.5     -0.00007   0.00384     (7)                            58794.75623    0.00080   10498.5    0.00774    0.00271     (29)                         
54114.49377    0.00110   5097       -0.00873   -0.00481    (7)                            58795.18504    0.00085   10499      0.00331    -0.00172    (29)                         
54350.62249    0.00124   5369.5     0.00649    0.01084     (7)                            58795.62265    0.00081   10499.5    0.00769    0.00265     (29)                         
54353.64491    0.00093   5373       -0.00374   0.00062     (7)                            58796.05093    0.00077   10500      0.00273    -0.00230    (29)                         
54363.61595    0.00180   5384.5     0.00288    0.00725     (7)                            58796.48911    0.00091   10500.5    0.00768    0.00264     (29)                         
54372.70833    0.00080   5395       -0.00270   0.00169     (7)                            58796.91822    0.00096   10501      0.00355    -0.00149    (29)                         
54382.67748    0.00116   5406.5     0.00203    0.00644     (7)                            58797.35648    0.00088   10501.5    0.00858    0.00353     (29)                         
54383.53918    0.00172   5407.5     -0.00274   0.00167     (7)                            58797.78399    0.00100   10502      0.00285    -0.00220    (29)                         
54389.60931    0.00056   5414.5     0.00209    0.00650     (7)                            58798.22269    0.00079   10502.5    0.00831    0.00327     (29)                         
54392.63475    0.00106   5418       -0.00512   -0.00070    (7)                            58798.65128    0.00068   10503      0.00367    -0.00138    (29)                         
54396.54261    0.00097   5422.5     0.00362    0.00804     (7)                            58799.51803    0.00079   10504      0.00395    -0.00111    (29)                         
54405.63182    0.00043   5433       -0.00512   -0.00069    (7)                            58799.95533    0.00077   10504.5    0.00801    0.00295     (29)                         
54406.49749    0.00041   5434       -0.00593   -0.00149    (7)                            58802.11480    0.00078   10507      0.00130    -0.00377    (30)                         
54409.53947    0.00073   5437.5     0.00340    0.00785     (7)                            58804.28794    0.00069   10509.5    0.00826    0.00318     (29)                         
54418.63088    0.00109   5448       -0.00314   0.00132     (7)                            58804.28980    0.00040   10509.5    0.01012    0.00504     (30)                         
54419.49847    0.00063   5449       -0.00202   0.00244     (7)                            58804.71690    0.00066   10510      0.00399    -0.00110    (29)                         
54438.55803    0.00084   5471       -0.00482   -0.00033    (7)                            58805.15412    0.00085   10510.5    0.00797    0.00288     (29)                         
54439.42294    0.00059   5472       -0.00639   -0.00190    (7)                            58805.58341    0.00108   10511      0.00403    -0.00107    (29)                         
54462.38876    0.00800   5498.5     -0.00206   0.00246     (9)                            58806.01967    0.00073   10511.5    0.00705    0.00196     (29)                         
54468.01676    -         5505       -0.00613   -0.00159    (10)                           58806.44961    0.00090   10512      0.00375    -0.00134    (29)                         
54504.40876    0.00070   5547       -0.00593   -0.00135    (11)                           58806.88780    0.00081   10512.5    0.00871    0.00361     (29)                         
54507.45076    0.00310   5550.5     0.00342    0.00800     (11)                           58807.31619    0.00104   10513      0.00386    -0.00124    (29)                         
54521.30976    0.00040   5566.5     -0.00113   0.00348     (12)                           58807.75354    0.00085   10513.5    0.00798    0.00287     (29)                         
54761.32276    0.00100   5843.5     -0.00075   0.00413     (13)                           58808.18324    0.00091   10514      0.00444    -0.00067    (29)                         
54817.63975    0.00060   5908.5     -0.00440   0.00053     (12)                           58808.61980    0.00099   10514.5    0.00777    0.00266     (29)                         
54830.64875    0.00180   5923.5     0.00753    0.01247     (14)                           58809.04917    0.00112   10515      0.00390    -0.00121    (29)                         
54831.51075    0.00100   5924.5     0.00306    0.00800     (12)                           58809.48636    0.00078   10515.5    0.00785    0.00274     (29)                         
54842.33276    0.00120   5937       -0.00583   -0.00088    (12)                           58809.91565    0.00085   10516      0.00391    -0.00121    (29)                         
54845.36776    0.00040   5940.5     -0.00348   0.00148     (12)                           58810.35277    0.00077   10516.5    0.00779    0.00267     (29)                         
55048.55076    0.00040   6175       -0.00806   -0.00298    (15)                           58810.78147    0.00078   10517      0.00326    -0.00187    (29)                         
55155.56476    0.00110   6298.5     -0.00330   0.00183     (15)                           58811.21914    0.00087   10517.5    0.00769    0.00257     (29)                         
55559.77075    0.00020   6765       -0.00627   -0.00118    (16)                           58811.64851    0.00096   10518      0.00382    -0.00130    (29)                         
55794.57775    0.00030   7036       -0.01306   -0.00811    (17)                           58812.08637    0.00083   10518.5    0.00845    0.00332     (29)                         
55818.41375    0.00030   7063.5     -0.00503   -0.00009    (18)                           58812.51570    0.00467   10519      0.00454    -0.00059    (29)                         
55834.43654    0.00111   7082       -0.01196   -0.00704    (19)                           58812.95248    0.00106   10519.5    0.00809    0.00295     (29)                         
55834.43875    0.00690   7082       -0.00975   -0.00483    (20)                           58813.38091    0.00069   10520      0.00328    -0.00186    (29)                         
55863.89775    0.00040   7116       -0.01078   -0.00589    (21)                           58813.81877    0.00085   10520.5    0.00791    0.00277     (29)                         
55951.40475    0.00970   7217       -0.01740   -0.01260    (17)                           59550.75006    0.00032   11371      0.00515    -0.00478    (19)                        
56007.30475    0.00080   7281.5     -0.00482   -0.00007    (18)                           59552.92182    0.00070   11373.5    0.01074    0.00079     (19)                        
56007.30475    0.00080   7281.5     -0.00482   -0.00007    (18)                                                   
                                                                                                                 
(1) Goderya et al. (1997); (2) http://var.astro.cz/ocgate/; (3) Hubscher (2005); (4) Dvorak (2006); (5) Hubscher et al. (2006);
(6) Hubscher & Walter (2007); (7) SuperWASP; (8) Hubscher et al. (2009a); (9) Hubscher et al. (2008); (10) VSB; (11) Hubscher
et al. (2009b); (12) Hubscher et al. (2010a); (13) Brat et al. (2009); (14) Diethelm (2009); (15) Hubscher et al. (2010b); (16)
Diethelm (2011); (17) Hubscher & Lehmann (2012); (18) Honkova et al. (2013); (19) AAVSO; (20) Hubscher (2013); (21)
Diethelm (2012); (22) Diethelm (2013); (23) Corfini et al. (2014); (24) Honkova et al. (2014); (25) Hubscher (2014); (26)
Hubscher (2015); (27) BRNO; (28) BAVJ; (29) TESS; (30) our data.
























































                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               

==> Table_3.dat <==
HJD_B	          \Delta m_B	     HJD_V	         \Delta m_V	     HJD_R_c	       \Delta m_R_c	   HJD_I_c	       \Delta m_I_c 
2400000+	      mag	             2400000+	       mag	           2400000+	       mag	           2400000+	       mag
58802.07325     -0.198           58802.07369     0.538           58802.07405     0.900           58802.07437     1.224      
58802.07486     -0.188           58802.07529     0.558           58802.07567     0.901           58802.07600     1.229 
58802.07647     -0.159           58802.07692     0.567           58802.07729     0.923           58802.07764     1.233 
58802.07812     -0.154           58802.07860     0.563           58802.07898     0.923           58802.07933     1.251 
58802.07984     -0.145           58802.08026     0.567           58802.08066     0.926           58802.08100     1.257 
58802.08149     -0.140           58802.08197     0.572           58802.08236     0.938           58802.08271     1.261 
58802.08319     -0.134           58802.08364     0.585           58802.08401     0.957           58802.08436     1.269 
58802.08487     -0.133           58802.08533     0.587           58802.08572     0.958           58802.08606     1.269 
58802.08656     -0.121           58802.08701     0.605           58802.08739     0.984           58802.08774     1.297 
58802.08824     -0.118           58802.08870     0.600           58802.08908     0.963           58802.08943     1.270 
58802.08991     -0.100           58802.09036     0.623           58802.09073     0.985           58802.09109     1.269 
58802.09161     -0.103           58802.09203     0.617           58802.09243     0.981           58802.09274     1.297 
58802.09324     -0.103           58802.09370     0.605           58802.09407     0.978           58802.09442     1.278 
58802.09492     -0.094           58802.09537     0.625           58802.09576     0.986           58802.09611     1.297 
58802.09659     -0.073           58802.09705     0.621           58802.09743     0.982           58802.09776     1.287 
58802.09826     -0.109           58802.09871     0.603           58802.09909     0.990           58802.09945     1.291 
58802.09995     -0.078           58802.10038     0.633           58802.10076     0.967           58802.10110     1.294 
58802.10158     -0.086           58802.10203     0.625           58802.10239     0.969           58802.10278     1.281 
58802.10326     -0.091           58802.10370     0.628           58802.10406     0.986           58802.10438     1.292 
58802.10487     -0.088           58802.10533     0.621           58802.10570     0.987           58802.10605     1.283 
58802.10655     -0.096           58802.10700     0.631           58802.10738     0.969           58802.10772     1.298 
58802.10820     -0.084           58802.10863     0.629           58802.10901     0.968           58802.10937     1.294 
58802.10987     -0.089           58802.11035     0.620           58802.11073     0.986           58802.11106     1.295 
58802.11155     -0.080           58802.11200     0.627           58802.11237     0.978           58802.11272     1.291 
58802.11320     -0.088           58802.11366     0.627           58802.11405     0.989           58802.11438     1.275 
58802.11486     -0.088           58802.11529     0.610           58802.11565     0.994           58802.11596     1.267 
58802.11644     -0.099           58802.11691     0.620           58802.11729     0.966           58802.11763     1.280 
58802.11811     -0.089           58802.11855     0.610           58802.11892     0.971           58802.11927     1.267 
58802.11975     -0.100           58802.12022     0.628           58802.12060     0.977           58802.12096     1.280 
58802.12144     -0.087           58802.12192     0.612           58802.12229     0.970           58802.12263     1.267 
58802.12312     -0.093           58802.12359     0.605           58802.12397     0.969           58802.12430     1.277 
58802.12479     -0.103           58802.12524     0.604           58802.12560     0.968           58802.12594     1.261 
58802.12644     -0.109           58802.12688     0.620           58802.12728     0.965           58802.12763     1.275 
58802.12812     -0.091           58802.12855     0.627           58802.12893     0.964           58802.12928     1.261 
58802.12978     -0.100           58802.13022     0.615           58802.13062     0.964           58802.13095     1.268 
58802.13144     -0.124           58802.13190     0.598           58802.13228     0.951           58802.13263     1.257 
58802.13311     -0.117           58802.13357     0.620           58802.13396     0.959           58802.13430     1.263 
58802.13479     -0.120           58802.13523     0.601           58802.13561     0.961           58802.13596     1.259 
58802.13646     -0.127           58802.13690     0.603           58802.13728     0.946           58802.13766     1.257 
58802.13816     -0.133           58802.13860     0.594           58802.13898     0.945           58802.13933     1.251 
58802.13982     -0.120           58802.14029     0.601           58802.14067     0.949           58802.14103     1.248 
58802.14153     -0.124           58802.14197     0.601           58802.14234     0.945           58802.14267     1.256 
58802.14317     -0.136           58802.14360     0.599           58802.14398     0.951           58802.14432     1.253 
58802.14481     -0.129           58802.14526     0.584           58802.14562     0.950           58802.14596     1.242 
58802.14645     -0.154           58802.14688     0.595           58802.14727     0.947           58802.14759     1.238 
58802.14810     -0.138           58802.14854     0.592           58802.14890     0.945           58802.14922     1.240 
58802.14970     -0.145           58802.15014     0.583           58802.15050     0.933           58802.15083     1.238 
58802.15129     -0.163           58802.15176     0.574           58802.15213     0.936           58802.15248     1.240 
58802.15295     -0.170           58802.15339     0.557           58802.15377     0.926           58802.15411     1.229 
58802.15459     -0.162           58802.15504     0.561           58802.15543     0.903           58802.15579     1.217 
58802.15627     -0.180           58802.15671     0.543           58802.15710     0.898           58802.15744     1.214 
58802.15794     -0.200           58802.15844     0.550           58802.15882     0.899           58802.15914     1.201 
58802.15964     -0.203           58802.16008     0.531           58802.16046     0.888           58802.16079     1.202 
58802.16126     -0.211           58802.32346     0.099           58802.32380     0.480           58802.32410     0.777 
58802.32307     -0.657           58802.32497     0.099           58802.32531     0.481           58802.32560     0.786 
58802.32455     -0.665           58802.32645     0.097           58802.32678     0.475           58802.32707     0.773 
58802.32604     -0.663           58802.32792     0.094           58802.32825     0.476           58802.32854     0.784 
58802.32752     -0.660           58802.32940     0.098           58802.32975     0.480           58802.33005     0.782 
58802.32900     -0.667           58802.33090     0.100           58802.33124     0.482           58802.33153     0.783 
58802.33050     -0.650           58802.33242     0.099           58802.33275     0.482           58802.33306     0.789 
58802.33200     -0.666           58802.33391     0.103           58802.33425     0.479           58802.33454     0.785 
58802.33352     -0.658           58802.33541     0.096           58802.33573     0.482           58802.33603     0.794 
58802.33499     -0.656           58802.33689     0.095           58802.33722     0.483           58802.33754     0.782 
58802.33647     -0.658           58802.33839     0.090           58802.33873     0.470           58802.33902     0.770 
58802.33799     -0.653           58802.33987     0.093           58802.34020     0.484           58802.34050     0.784 
58802.33947     -0.648           58802.34135     0.101           58802.34170     0.486           58802.34199     0.764 
58802.34095     -0.654           58802.34286     0.100           58802.34321     0.483           58802.34350     0.774 
58802.34245     -0.653           58802.34434     0.103           58802.34466     0.481           58802.34495     0.779 
58802.34394     -0.653           58802.34582     0.110           58802.34617     0.474           58802.34647     0.784 
58802.34541     -0.663           58802.34730     0.099           58802.34764     0.482           58802.34794     0.775 
58802.34691     -0.657           58802.34880     0.104           58802.34912     0.492           58802.34943     0.777 
58802.34839     -0.650           58802.35029     0.109           58802.35061     0.485           58802.35091     0.789 
58802.34988     -0.656           58802.35177     0.099           58802.35212     0.487           58802.35241     0.788 
58802.35137     -0.641           58802.35326     0.112           58802.35361     0.492           58802.35391     0.784 
58802.35287     -0.642           58802.35477     0.108           58802.35509     0.490           58802.35541     0.781 
58802.35436     -0.659           58802.35626     0.111           58802.35661     0.487           58802.35691     0.790 
58802.35586     -0.643           58802.35776     0.105           58802.35809     0.484           58802.35839     0.785 
58802.35735     -0.641           58802.35924     0.110           58802.35957     0.482           58802.35987     0.774 
58802.35884     -0.637           58802.36072     0.114           58802.36105     0.488           58802.36135     0.793 
58802.36032     -0.626           58802.36219     0.114           58802.36254     0.490           58802.36282     0.779 
58802.36179     -0.632           58802.36368     0.124           58802.36402     0.482           58802.36432     0.785 
58802.36328     -0.635           58802.36516     0.117           58802.36551     0.494           58802.36581     0.788 
58802.36476     -0.640           58802.36668     0.116           58802.36700     0.497           58802.36730     0.800 
58802.36626     -0.631           58802.36816     0.114           58802.36850     0.506           58802.36880     0.798 
58802.36774     -0.633           58802.36964     0.122           58802.36997     0.500           58802.37026     0.800 
58802.36924     -0.627           58802.37111     0.113           58802.37144     0.497           58802.37175     0.800 
58802.37071     -0.631           58802.37258     0.123           58802.37291     0.503           58802.37321     0.799 
58802.37219     -0.631           58802.37407     0.124           58802.37441     0.501           58802.37470     0.815 
58802.37367     -0.628           58802.37554     0.128           58802.37587     0.501           58802.37617     0.812 
58802.37514     -0.625           58802.37704     0.130           58802.37737     0.509           58802.37766     0.797 
58802.37663     -0.633           58802.37852     0.133           58802.37885     0.512           58802.37914     0.808 
58802.37813     -0.633           58802.37999     0.136           58802.38034     0.508           58802.38065     0.800 
58802.37958     -0.611           58802.38151     0.140           58802.38184     0.515           58802.38214     0.812 
58802.38110     -0.621           58802.38299     0.140           58802.38331     0.517           58802.38362     0.809 
58802.38258     -0.611           58802.38448     0.132           58802.38483     0.515           58802.38512     0.817 
58802.38409     -0.608           58802.38596     0.144           58802.38629     0.504           58802.38660     0.807 
58802.38556     -0.600           58802.38744     0.146           58802.38778     0.524           58802.38808     0.810 
58802.38704     -0.603           58802.38895     0.142           58802.38929     0.540           58802.38958     0.828 
58802.38854     -0.596           58802.39045     0.152           58802.39085     0.521           58802.39116     0.826 
58802.39004     -0.602           58802.39200     0.156           58802.39234     0.534           58802.39264     0.830 
58802.39161     -0.598           58802.39348     0.152           58802.39381     0.532           58802.39412     0.840 
58802.39309     -0.588           58802.39499     0.160           58802.39531     0.543           58802.39561     0.834 
58802.39457     -0.593           58802.39646     0.165           58802.39678     0.537           58802.39707     0.829 
58802.39605     -0.587           58802.39793     0.160           58802.39826     0.536           58802.39857     0.838 
58802.39751     -0.574           58802.39943     0.157           58802.39977     0.546           58802.40007     0.843 
58802.39903     -0.580           58802.40092     0.162           58802.40126     0.547           58802.40156     0.843 
58802.40051     -0.580           58802.40241     0.174           58802.40273     0.559           58802.40302     0.855 
58802.40201     -0.568           58802.40386     0.187           58802.40419     0.555           58802.40448     0.860 
58802.40346     -0.581           58802.40533     0.165           58802.40566     0.563           58802.40595     0.860 
58802.40493     -0.578           58802.40681     0.179           58802.40714     0.559           58802.40743     0.855 
58802.40640     -0.560           58802.40826     0.199           58802.40860     0.557           58802.40890     0.858 
58802.40787     -0.564           58802.40975     0.194           58802.41008     0.563           58802.41037     0.868 
58802.40935     -0.558           58802.41122     0.179           58802.41154     0.578           58802.41183     0.856 
58802.41082     -0.560           58802.41270     0.205           58802.41303     0.575           58802.41332     0.861 
58802.41228     -0.546           58802.41417     0.184           58802.41449     0.570           58802.41479     0.861 
58802.41376     -0.544           58802.41564     0.187           58802.41597     0.578           58802.41626     0.864 
58802.41524     -0.540           58802.41711     0.200           58802.41744     0.575           58802.41773     0.862 
58802.41670     -0.547           58802.41858     0.210           58802.41891     0.572           58802.41920     0.874 
58802.41817     -0.534           58802.42005     0.209           58802.42037     0.573           58802.42066     0.872 
58802.41964     -0.539           58802.42152     0.211           58802.42185     0.585           58802.42217     0.875 
58802.42110     -0.536           58802.42302     0.212           58802.42337     0.582           58802.42367     0.885 
58802.42262     -0.524           58802.42452     0.209           58802.42484     0.588           58802.42513     0.886 
58802.42411     -0.529           58802.42597     0.219           58802.42631     0.589           58802.42660     0.888 
58802.42558     -0.521           58802.42747     0.214           58802.42780     0.593           58802.42809     0.901 
58802.42705     -0.522           58802.42892     0.230           58802.42926     0.594           58802.42957     0.891 
58802.42853     -0.520           58802.43041     0.229           58802.43073     0.608           58802.43103     0.898 
58802.43001     -0.532           58802.43188     0.225           58802.43222     0.615           58802.43254     0.896 
58802.43148     -0.512           58802.43338     0.236           58802.43372     0.601           58802.43401     0.902 
58802.43298     -0.509           58802.43486     0.243           58802.43519     0.626           58802.43549     0.900 
58802.43446     -0.504           58802.43633     0.231           58802.43666     0.608           58802.43696     0.898 
58802.43593     -0.506           58802.43781     0.235           58802.43815     0.618           58802.43844     0.913 
58802.43741     -0.490           58802.43927     0.254           58802.43962     0.624           58802.43991     0.908 
58802.43888     -0.489           58802.44075     0.255           58802.44108     0.624           58802.44138     0.912 
58802.44035     -0.486           58802.44222     0.257           58802.44257     0.637           58802.44286     0.915 
58802.44183     -0.470           58802.44373     0.262           58802.44406     0.627           58802.44436     0.915 
58802.44332     -0.468           58802.44524     0.271           58802.44558     0.640           58802.44588     0.920 
58802.44484     -0.464           58802.44673     0.272           58802.44706     0.644           58802.44736     0.917 
58802.44632     -0.468           58802.44821     0.273           58802.44853     0.631           58802.44882     0.937 
58802.44780     -0.459           58802.44967     0.277           58802.45001     0.660           58802.45031     0.932 
58802.44926     -0.432           58802.45117     0.265           58802.45152     0.629           58802.45181     0.937 
58802.45077     -0.434           58802.45264     0.287           58802.45299     0.648           58802.45328     0.947 
58802.45225     -0.450           58802.45413     0.286           58802.45447     0.651           58802.45476     0.950 
58802.45374     -0.432           58802.45560     0.294           58802.45593     0.656           58802.45624     0.944 
58802.45521     -0.448           58802.45710     0.296           58802.45743     0.666           58802.45773     0.952 
58802.45669     -0.427           58802.45858     0.301           58802.45890     0.656           58802.45920     0.959 
58802.45817     -0.428           58802.46006     0.295           58802.46041     0.685           58802.46071     0.954 
58802.45965     -0.403           58802.46155     0.306           58802.46190     0.689           58802.46219     0.976 
58802.46115     -0.411           58802.46305     0.329           58802.46338     0.683           58802.46367     0.985 
58802.46264     -0.411           58802.46454     0.321           58802.46486     0.687           58802.46516     0.967 
58802.46413     -0.419           58802.46602     0.317           58802.46636     0.709           58802.46666     0.990 
58802.46562     -0.405           58802.46752     0.316           58802.46786     0.705           58802.46815     0.992 
58802.46712     -0.393           58802.46899     0.340           58802.46934     0.695           58802.46963     0.997 
58802.46860     -0.388           58802.47049     0.344           58802.47083     0.722           58802.47112     1.008 
58802.47009     -0.380           58802.47197     0.356           58802.47230     0.718           58802.47259     1.019 
58802.47158     -0.388           58802.47344     0.347           58802.47377     0.718           58802.47406     1.002 
58802.47305     -0.389           58802.47492     0.340           58802.47524     0.730           58802.47555     1.005 
58802.47452     -0.357           58802.47640     0.384           58802.47673     0.733           58802.47702     1.027 
58802.47599     -0.348           58804.05037     0.090           58804.05079     0.472           58804.05115     0.784 
58802.47746     -0.352           58804.05211     0.088           58804.05249     0.462           58804.05285     0.777 
58804.04992     -0.673           58804.05384     0.086           58804.05433     0.459           58804.05469     0.771 
58804.05166     -0.659           58804.05566     0.099           58804.05605     0.477           58804.05643     0.769 
58804.05336     -0.659           58804.05746     0.087           58804.05790     0.457           58804.05828     0.778 
58804.05524     -0.656           58804.05929     0.091           58804.05967     0.466           58804.06005     0.764 
58804.05700     -0.642           58804.06108     0.103           58804.06154     0.477           58804.06190     0.772 
58804.05881     -0.662           58804.06293     0.083           58804.06333     0.466           58804.06370     0.772 
58804.06057     -0.649           58804.06467     0.084           58804.06504     0.468           58804.06541     0.781 
58804.06239     -0.654           58804.06635     0.101           58804.06673     0.461           58804.06706     0.775 
58804.06421     -0.657           58804.06807     0.091           58804.06849     0.473           58804.06886     0.770 
58804.06590     -0.658           58804.06978     0.097           58804.07018     0.468           58804.07055     0.772 
58804.06757     -0.647           58804.07157     0.088           58804.07194     0.463           58804.07228     0.773 
58804.06934     -0.650           58804.07320     0.102           58804.07360     0.478           58804.07393     0.764 
58804.07106     -0.653           58804.07487     0.104           58804.07529     0.474           58804.07561     0.783 
58804.07277     -0.652           58804.07661     0.095           58804.07698     0.476           58804.07732     0.783 
58804.07441     -0.640           58804.07831     0.096           58804.07873     0.475           58804.07911     0.771 
58804.07615     -0.639           58804.08009     0.104           58804.08049     0.464           58804.08087     0.785 
58804.07783     -0.649           58804.08190     0.097           58804.08232     0.477           58804.08269     0.780 
58804.07962     -0.652           58804.08367     0.100           58804.08404     0.474           58804.08437     0.781 
58804.08139     -0.654           58804.08535     0.101           58804.08584     0.475           58804.08623     0.776 
58804.08321     -0.650           58804.08722     0.100           58804.08757     0.475           58804.08792     0.785 
58804.08488     -0.639           58804.08892     0.107           58804.08931     0.485           58804.08966     0.771 
58804.08673     -0.651           58804.09065     0.097           58804.09106     0.475           58804.09144     0.781 
58804.08843     -0.640           58804.09253     0.108           58804.09293     0.481           58804.09330     0.776 
58804.09018     -0.643           58804.09428     0.110           58804.09468     0.485           58804.09506     0.781 
58804.09195     -0.635           58804.09609     0.106           58804.09650     0.479           58804.09686     0.794 
58804.09381     -0.637           58804.09784     0.115           58804.09823     0.478           58804.09859     0.787 
58804.09558     -0.631           58804.09962     0.110           58804.10003     0.478           58804.10039     0.777 
58804.09737     -0.632           58804.10138     0.113           58804.10179     0.495           58804.10213     0.789 
58804.09909     -0.638           58804.10315     0.115           58804.10356     0.485           58804.10391     0.791 
58804.10092     -0.631           58804.10483     0.122           58804.10522     0.488           58804.10557     0.804 
58804.10268     -0.621           58804.10654     0.127           58804.10695     0.484           58804.10733     0.800 
58804.10439     -0.619           58804.10833     0.125           58804.10872     0.495           58804.10909     0.801 
58804.10607     -0.618           58804.11014     0.124           58804.11053     0.491           58804.11091     0.803 
58804.10785     -0.618           58804.11187     0.129           58804.11227     0.493           58804.11264     0.802 
58804.10962     -0.620           58804.11371     0.135           58804.11413     0.505           58804.11446     0.806 
58804.11141     -0.621           58804.11543     0.137           58804.11583     0.496           58804.11620     0.807 
58804.11323     -0.614           58804.11727     0.140           58804.11767     0.508           58804.11804     0.817 
58804.11496     -0.604           58804.11902     0.139           58804.11940     0.506           58804.11977     0.800 
58804.11680     -0.610           58804.12090     0.153           58804.12129     0.519           58804.12167     0.830 
58804.11856     -0.596           58804.12275     0.151           58804.12314     0.516           58804.12379     0.818 
58804.12041     -0.589           58804.12466     0.155           58804.12499     0.520           58804.21261     1.018 
58804.12230     -0.588           58804.21194     0.368           58804.21230     0.720           58804.21423     1.039 
58804.12425     -0.591           58804.21351     0.367           58804.21391     0.724           58804.21580     1.042 
58804.21151     -0.368           58804.21512     0.363           58804.21548     0.736           58804.21739     1.053 
58804.21308     -0.372           58804.21673     0.377           58804.21707     0.756           58804.21902     1.048 
58804.21469     -0.362           58804.21832     0.380           58804.21869     0.742           58804.22062     1.063 
58804.21628     -0.348           58804.21992     0.392           58804.22029     0.761           58804.22227     1.066 
58804.21789     -0.344           58804.22154     0.408           58804.22192     0.760           58804.22387     1.078 
58804.21950     -0.336           58804.22317     0.405           58804.22354     0.756           58804.22547     1.083 
58804.22112     -0.320           58804.22479     0.417           58804.22514     0.783           58804.22704     1.086 
58804.22274     -0.325           58804.22638     0.426           58804.22673     0.777           58804.22863     1.094 
58804.22435     -0.324           58804.22798     0.417           58804.22832     0.787           58804.23020     1.108 
58804.22594     -0.325           58804.22953     0.428           58804.22988     0.793           58804.23176     1.109 
58804.22752     -0.308           58804.23109     0.440           58804.23145     0.800           58804.23330     1.105 
58804.22910     -0.296           58804.23266     0.453           58804.23300     0.803           58804.23490     1.122 
58804.23067     -0.302           58804.23421     0.443           58804.23455     0.814           58804.23644     1.132 
58804.23223     -0.291           58804.23578     0.458           58804.23613     0.809           58804.23798     1.128 
58804.23378     -0.287           58804.23732     0.465           58804.23766     0.826           58804.23954     1.133 
58804.23536     -0.278           58804.23887     0.468           58804.23921     0.839           58804.24108     1.141 
58804.23690     -0.272           58804.24043     0.478           58804.24077     0.839           58804.24263     1.153 
58804.23844     -0.271           58804.24196     0.473           58804.24232     0.847           58804.24418     1.161 
58804.24002     -0.258           58804.24354     0.485           58804.24388     0.848           58804.24573     1.156 
58804.24153     -0.249           58804.24506     0.496           58804.24542     0.861           58804.25263     1.215 
58804.24311     -0.259           58804.24663     0.488           58804.24696     0.870           58804.25415     1.230 
58804.24465     -0.259           58804.25349     0.517           58804.25385     0.908           58804.25572     1.234 
58804.24620     -0.238           58804.25504     0.524           58804.25539     0.910           58804.25726     1.233 
58804.25308     -0.228           58804.25661     0.526           58804.25696     0.912           58804.25881     1.237 
58804.25461     -0.227           58804.25815     0.538           58804.25850     0.919           58804.26040     1.226 
58804.25619     -0.223           58804.25973     0.529           58804.26009     0.909           58804.26196     1.228 
58804.25773     -0.221           58804.26130     0.530           58804.26165     0.917           58804.26354     1.240 
58804.25930     -0.216           58804.26285     0.536           58804.26322     0.912           58804.26510     1.237 
58804.26086     -0.222           58804.26443     0.530           58804.26479     0.921           58804.26670     1.239 
58804.26244     -0.218           58804.26600     0.526           58804.26637     0.927           58804.26825     1.226 
58804.26400     -0.222           58804.26758     0.530           58804.26793     0.909           58804.26986     1.235 
58804.26555     -0.207           58804.26916     0.532           58804.26953     0.911           58804.27137     1.232 
58804.26717     -0.218           58804.27074     0.521           58804.27107     0.920           58804.27284     1.241 
58804.26874     -0.219           58804.27221     0.536           58804.27254     0.915           58804.27430     1.245 
58804.27034     -0.224           58804.27369     0.536           58804.27401     0.933           58804.27578     1.238 
58804.27181     -0.216           58804.27516     0.536           58804.27549     0.928           58804.27726     1.238 
58804.27328     -0.221           58804.27663     0.535           58804.27696     0.914           58804.27872     1.228 
58804.27474     -0.214           58804.27810     0.539           58804.27843     0.925           58804.28021     1.238 
58804.27622     -0.220           58804.27959     0.539           58804.27993     0.927           58804.28168     1.242 
58804.27770     -0.208           58804.28106     0.539           58804.28139     0.935           58804.28317     1.233 
58804.27917     -0.212           58804.28254     0.538           58804.28288     0.929           58804.28467     1.235 
58804.28067     -0.216           58804.28403     0.535           58804.28437     0.919           58804.28614     1.240 
58804.28212     -0.214           58804.28552     0.533           58804.28585     0.935           58804.28761     1.241 
58804.28362     -0.211           58804.28699     0.544           58804.28732     0.928           58804.28910     1.244 
58804.28511     -0.220           58804.28847     0.536           58804.28880     0.914           58804.29060     1.227 
58804.28658     -0.209           58804.28995     0.538           58804.29030     0.926           58804.29209     1.242 
58804.28806     -0.215           58804.29145     0.538           58804.29179     0.913           58804.29356     1.248 
58804.28954     -0.208           58804.29293     0.537           58804.29326     0.931           58804.29503     1.243 
58804.29105     -0.209           58804.29442     0.541           58804.29474     0.915           58804.29651     1.233 
58804.29254     -0.216           58804.29589     0.529           58804.29622     0.926           58804.29799     1.249 
58804.29401     -0.212           58804.29737     0.536           58804.29770     0.918           58804.29945     1.248 
58804.29548     -0.205           58804.29883     0.533           58804.29915     0.916           58804.30093     1.241 
58804.29695     -0.199           58804.30030     0.537           58804.30063     0.921           58804.30239     1.229 
58804.29843     -0.202           58804.30178     0.541           58804.30210     0.921           58804.30387     1.245 
58804.29989     -0.209           58804.30326     0.529           58804.30358     0.924           58804.30534     1.238 
58804.30137     -0.200           58804.30472     0.536           58804.30504     0.908           58804.30679     1.226 
58804.30284     -0.206           58804.30618     0.541           58804.30650     0.918           58804.30827     1.242 
58804.30432     -0.201           58804.30763     0.538           58804.30797     0.914           58804.30974     1.231 
58804.30578     -0.204           58804.30913     0.535           58804.30945     0.911           58804.31119     1.237 
58804.30724     -0.208           58804.31057     0.532           58804.31090     0.921           58804.31268     1.249 
58804.30872     -0.219           58804.31204     0.537           58804.31238     0.917           58804.31415     1.236 
58804.31018     -0.208           58804.31352     0.535           58804.31386     0.918           58804.31563     1.245 
58804.31165     -0.208           58804.31502     0.545           58804.31534     0.922           58804.31710     1.232 
58804.31312     -0.208           58804.31649     0.518           58804.31681     0.909           58804.31858     1.228 
58804.31461     -0.211           58804.31796     0.532           58804.31829     0.922           58804.32005     1.228 
58804.31609     -0.217           58804.31943     0.525           58804.31975     0.910           58804.32153     1.219 
58804.31756     -0.221           58804.32090     0.519           58804.32122     0.900           58804.32299     1.219 
58804.31902     -0.217           58804.32237     0.523           58804.32270     0.896           58804.32445     1.199 
58804.32050     -0.221           58804.32383     0.516           58804.32416     0.893           58804.32591     1.206 
58804.32197     -0.233           58804.32528     0.502           58804.32562     0.897           58804.32740     1.204 
58804.32343     -0.228           58804.32677     0.503           58804.32710     0.885           58804.32888     1.190 
58804.32489     -0.233           58804.32826     0.494           58804.32859     0.880           58804.33035     1.197 
58804.32636     -0.244           58804.32973     0.493           58804.33005     0.866           58804.33182     1.173 
58804.32787     -0.233           58804.33119     0.500           58804.33152     0.882           58804.33331     1.170 
58804.32932     -0.247           58804.33267     0.488           58804.33300     0.863           58804.33475     1.168 
58804.33079     -0.233           58804.33414     0.481           58804.33446     0.857           58804.33622     1.167 
58804.33226     -0.251           58804.33561     0.479           58804.33592     0.856           58804.33769     1.158 
58804.33374     -0.267           58804.33707     0.471           58804.33740     0.837           58804.33917     1.143 
58804.33520     -0.272           58804.33855     0.450           58804.33888     0.849           58804.34064     1.150 
58804.33666     -0.258           58804.34003     0.445           58804.34035     0.827           58804.34212     1.131 
58804.33814     -0.282           58804.34149     0.450           58804.34184     0.819           58804.34361     1.126 
58804.33961     -0.271           58804.34297     0.442           58804.34331     0.826           58804.34508     1.134 
58804.34108     -0.287           58804.34445     0.449           58804.34479     0.800           58804.34655     1.130 
58804.34258     -0.300           58804.34591     0.428           58804.34626     0.807           58804.34802     1.116 
58804.34405     -0.298           58804.34739     0.431           58804.34773     0.794           58804.34950     1.107 
58804.34552     -0.275           58804.34886     0.420           58804.34921     0.792           58804.35097     1.106 
58804.34700     -0.295           58804.35034     0.403           58804.35068     0.789           58804.35244     1.098 
58804.34846     -0.311           58804.35181     0.446           58804.35215     0.772           58804.35391     1.089 
58804.34995     -0.292           58804.35329     0.401           58804.35362     0.791           58804.35537     1.081 
58804.35141     -0.321           58804.35474     0.403           58804.35506     0.768           58804.35684     1.079 
58804.35290     -0.322           58804.35621     0.393           58804.35653     0.770           58804.35832     1.071 
58804.35435     -0.340           58804.35768     0.392           58804.35802     0.774           58804.35980     1.060 
58804.35581     -0.329           58804.35917     0.389           58804.35950     0.761           58804.36126     1.060 
58804.35729     -0.336           58804.36063     0.381           58804.36096     0.759           58804.36274     1.068 
58804.35877     -0.351           58804.36210     0.359           58804.36244     0.755           58804.36422     1.056 
58804.36024     -0.347           58804.36358     0.376           58804.36392     0.746           58804.36568     1.043 
58804.36170     -0.352           58804.36505     0.351           58804.36539     0.734           58804.36716     1.053 
58804.36319     -0.349           58804.36653     0.355           58804.36687     0.727           58804.36863     1.041 
58804.36466     -0.363           58804.36800     0.357           58804.36834     0.735           58804.37011     1.029 
58804.36613     -0.354           58804.36947     0.335           58804.36981     0.713           58804.37159     1.029 
58804.36761     -0.379           58804.37096     0.347           58804.37129     0.717           58804.37306     1.022 
58804.36908     -0.386           58804.37244     0.346           58804.37276     0.720           58804.37453     1.013 
58804.37056     -0.390           58804.37391     0.332           58804.37424     0.707           58804.37600     1.010 
58804.37204     -0.399           58804.37538     0.337           58804.37570     0.693           58804.37748     1.009 
58804.37351     -0.395           58804.37684     0.318           58804.37717     0.699           58804.37894     1.003 
58804.37497     -0.397           58804.37833     0.326           58804.37865     0.701           58804.38041     0.993 
58804.37644     -0.410           58804.37979     0.305           58804.38011     0.678           58804.38189     0.983 
58804.37792     -0.415           58804.38127     0.318           58804.38160     0.680           58804.38339     0.987 
58804.37938     -0.412           58804.38275     0.305           58804.38309     0.680           58804.38486     0.981 
58804.38086     -0.412           58804.38423     0.312           58804.38457     0.683           58804.38634     0.987 
58804.38233     -0.431           58804.38571     0.306           58804.38605     0.682           58804.38784     0.971 
58804.38383     -0.424           58804.38719     0.289           58804.38754     0.673           58804.38932     0.989 
58804.38531     -0.435           58804.38870     0.292           58804.38903     0.658           58804.39082     0.983 
58804.38679     -0.441           58804.39018     0.289           58804.39052     0.661           58804.39229     0.959 
58804.38829     -0.436           58804.39166     0.296           58804.39200     0.647           58804.39377     0.966 
58804.38979     -0.456           58804.39314     0.284           58804.39348     0.654           58804.39526     0.970 
58804.39126     -0.443           58804.39462     0.265           58804.39496     0.653           58804.39672     0.955 
58804.39274     -0.446           58804.39609     0.288           58804.39642     0.658           58804.39820     0.962 
58804.39422     -0.469           58804.39758     0.275           58804.39791     0.647           58804.39969     0.963 
58804.39570     -0.454           58804.39906     0.278           58804.39939     0.638           58804.40118     0.956 
58804.39717     -0.455           58804.40055     0.272           58804.40089     0.636           58804.40266     0.941 
58804.39865     -0.466           58804.40203     0.248           58804.40237     0.643           58804.40413     0.940 
58804.40015     -0.461           58804.40350     0.267           58804.40383     0.634           58804.40561     0.960 
58804.40164     -0.460           58804.40497     0.253           58804.40531     0.639           58804.40708     0.933 
58804.40311     -0.467           58804.40645     0.245           58804.40678     0.624           58804.40856     0.934 
58804.40457     -0.469           58804.40792     0.248           58804.40828     0.626           58804.41003     0.934 
58804.40605     -0.467           58804.40942     0.240           58804.40973     0.626           58804.41151     0.926 
58804.40753     -0.477           58804.41088     0.245           58804.41121     0.619           58804.41300     0.918 
58804.40900     -0.481           58804.41237     0.238           58804.41270     0.617           58804.41445     0.921 
58804.41047     -0.485           58804.41384     0.246           58804.41416     0.605           58804.41593     0.929 
58804.41196     -0.510           58804.41532     0.241           58804.41564     0.614           58804.41740     0.914 
58804.41344     -0.489           58804.41678     0.232           58804.41710     0.615           58804.41886     0.929 
58804.41490     -0.504           58804.41824     0.236           58804.41856     0.608           58804.42032     0.905 
58804.41638     -0.496           58804.41971     0.237           58804.42003     0.598           58804.42179     0.911 
58804.41784     -0.498           58804.42118     0.233           58804.42150     0.599           58804.42326     0.901 
58804.41931     -0.512           58804.42265     0.231           58804.42297     0.573           58804.42473     0.899 
58804.42077     -0.503           58804.42410     0.217           58804.42443     0.599           58804.42621     0.910 
58804.42223     -0.492           58804.42557     0.219           58804.42591     0.589           58804.42770     0.891 
58804.42370     -0.517           58804.42707     0.218           58804.42740     0.594           58804.42919     0.896 
58804.42517     -0.517           58804.42854     0.210           58804.42887     0.579           58804.43066     0.891 
58804.42666     -0.523           58804.43003     0.214           58804.43035     0.579           58804.43213     0.894 
58804.42814     -0.513           58804.43150     0.222           58804.43182     0.581           58804.43362     0.886 
58804.42963     -0.528           58804.43299     0.201           58804.43332     0.577           58804.43508     0.882 
58804.43111     -0.524           58804.43445     0.199           58804.43478     0.573           58804.43656     0.871 
58804.43259     -0.516           58804.43591     0.191           58804.43626     0.573           58804.43803     0.879 
58804.43406     -0.529           58804.43740     0.201           58804.43773     0.582           58804.43949     0.886 
58804.43552     -0.535           58804.43886     0.196           58804.43920     0.571           58804.44097     0.887 
58804.43700     -0.522           58804.44034     0.194           58804.44067     0.568           58804.44241     0.875 
58804.43847     -0.528           58804.44180     0.192           58804.44213     0.562           58804.44390     0.877 
58804.43994     -0.536           58804.44327     0.195           58804.44360     0.569           58804.44535     0.861 
58804.44141     -0.540           58804.44474     0.190           58804.44507     0.553           58804.44684     0.873 
58804.44287     -0.538           58804.44620     0.178           58804.44654     0.558           58804.44829     0.852 
58804.44435     -0.542           58804.44767     0.177           58804.44799     0.576           58804.44975     0.863 
58804.44581     -0.545           58804.44914     0.187           58804.44946     0.556           58804.45125     0.841 
58804.44726     -0.547           58804.45062     0.168           58804.45094     0.562           58804.45273     0.879 
58804.44873     -0.527           58804.45209     0.165           58804.45243     0.553           58804.45421     0.855 
58804.45023     -0.541           58804.45358     0.176           58804.45391     0.542           58804.45566     0.859 
58804.45170     -0.541           58804.45504     0.178           58804.45537     0.565           58804.45713     0.851 
58804.45318     -0.552           58804.45649     0.167           58804.45684     0.555           58804.45860     0.852 
58804.45465     -0.535           58804.45797     0.183           58804.45829     0.543           58804.46007     0.840 
58804.45610     -0.567           58804.45944     0.175           58804.45976     0.552           58804.46159     0.848 
58804.45757     -0.555           58804.46092     0.174           58804.46126     0.537           58804.46305     0.862 
58804.45904     -0.555           58804.46243     0.161           58804.46276     0.543           58804.46453     0.839 
58804.46051     -0.556           58804.46390     0.160           58804.46423     0.536           58804.46600     0.837 
58804.46203     -0.550           58804.46538     0.161           58804.46570     0.543           58804.46748     0.840 
58804.46349     -0.550           58804.46686     0.161           58804.46718     0.549           58804.46898     0.842 
58804.46498     -0.564           58804.46835     0.158           58804.46868     0.520           58804.47046     0.841 
58804.46645     -0.562           58804.46983     0.165           58804.47016     0.546           58804.47194     0.832 
58804.46794     -0.565           58804.47132     0.149           58804.47165     0.548           58804.47340     0.841 
58804.46943     -0.565           58804.47277     0.146           58804.47310     0.530           58804.47490     0.833 
58804.47092     -0.577           58804.47427     0.161           58804.47460     0.539           58804.47637     0.830 
58804.47238     -0.556           58804.47575     0.146           58804.47607     0.528           58804.47783     0.837 
58804.47385     -0.572           58804.47721     0.128           58804.47753     0.531           58804.47930     0.823 
58804.47534     -0.571           58804.47868     0.152           58804.47900     0.532           58804.48076     0.821 
58804.47681     -0.582           58804.48015     0.172           58804.48047     0.535           58804.48224     0.835 
58804.47827     -0.556           58804.48162     0.145           58804.48195     0.531           58804.48371     0.834 
58804.47974     -0.579           58804.48309     0.148           58804.48342     0.526           58804.48522     0.824 
58804.48121     -0.568           58804.48456     0.132           58804.48490     0.527           58804.48670     0.820 
58804.48269     -0.575           58804.48606     0.150           58804.48640     0.520           58804.48816     0.836 
58804.48415     -0.593           58804.48753     0.142           58804.48785     0.531           58804.48963     0.828 
58804.48567     -0.579           58804.48899     0.152           58804.48931     0.527           58804.49110     0.822 
58804.48714     -0.583           58804.49048     0.150           58804.49081     0.506           58804.49258     0.825 
58804.48860     -0.575           58804.49196     0.135           58804.49229     0.502           58804.49404     0.825 
58804.49008     -0.573           58804.49341     0.135           58804.49373     0.529           58804.49552     0.828 
58804.49156     -0.570           58804.49488     0.136           58804.49522     0.517           58804.49699     0.823 
58804.49302     -0.566           58804.49636     0.145           58804.49669     0.542           58804.49843     0.824 
58804.49448     -0.565           58804.49782     0.143           58804.49814     0.527           58804.49992     0.825 
58804.49596     -0.568           58804.49928     0.141           58804.49961     0.518           58804.50140     0.833 
58804.49743     -0.572           58804.50076     0.128           58804.50110     0.530           58805.37518     0.843 
58804.49888     -0.596           58805.37455     0.141           58805.37489     0.511           58805.37665     0.845 
58804.50037     -0.572           58805.37602     0.138           58805.37636     0.515           58805.37813     0.848 
58804.50184     -0.580           58805.37750     0.145           58805.37784     0.515           58805.37961     0.847 
58805.37416     -0.580           58805.37897     0.134           58805.37932     0.511           58805.38109     0.842 
58805.37562     -0.577           58805.38046     0.144           58805.38080     0.512           58805.38257     0.844 
58805.37710     -0.576           58805.38195     0.133           58805.38227     0.515           58805.38406     0.850 
58805.37858     -0.571           58805.38343     0.145           58805.38376     0.515           58805.38553     0.858 
58805.38006     -0.572           58805.38491     0.145           58805.38523     0.513           58805.38700     0.845 
58805.38153     -0.574           58805.38638     0.150           58805.38671     0.531           58805.38847     0.839 
58805.38302     -0.563           58805.38785     0.145           58805.38817     0.520           58805.38996     0.852 
58805.38450     -0.574           58805.38933     0.142           58805.38967     0.524           58805.39145     0.854 
58805.38599     -0.568           58805.39080     0.147           58805.39116     0.529           58805.39293     0.846 
58805.38746     -0.570           58805.39229     0.146           58805.39263     0.524           58805.39441     0.858 
58805.38893     -0.574           58805.39377     0.147           58805.39411     0.524           58805.39590     0.848 
58805.39040     -0.564           58805.39527     0.137           58805.39559     0.519           58805.39737     0.855 
58805.39189     -0.576           58805.39675     0.149           58805.39709     0.519           58805.39884     0.843 
58805.39337     -0.570           58805.39822     0.137           58805.39855     0.517           58805.40035     0.855 
58805.39486     -0.565           58805.39971     0.141           58805.40005     0.524           58805.40183     0.847 
58805.39634     -0.564           58805.40119     0.146           58805.40153     0.521           58805.40334     0.850 
58805.39781     -0.564           58805.40269     0.143           58805.40305     0.521           58805.40481     0.851 
58805.39931     -0.572           58805.40417     0.149           58805.40450     0.533           58805.40630     0.851 
58805.40080     -0.562           58805.40566     0.151           58805.40600     0.533           58805.40776     0.849 
58805.40228     -0.572           58805.40714     0.149           58805.40747     0.527           58805.40921     0.863 
58805.40377     -0.563           58805.40859     0.158           58805.40893     0.526           58805.41068     0.862 
58805.40526     -0.561           58805.41006     0.150           58805.41038     0.544           58805.41218     0.856 
58805.40674     -0.560           58805.41153     0.156           58805.41188     0.527           58805.41362     0.857 
58805.40820     -0.555           58805.41301     0.154           58805.41334     0.532           58805.41512     0.863 
58805.40967     -0.553           58805.41447     0.159           58805.41481     0.532           58805.41660     0.861 
58805.41114     -0.553           58805.41597     0.168           58805.41631     0.531           58805.41809     0.871 
58805.41262     -0.547           58805.41747     0.169           58805.41780     0.544           58805.41956     0.872 
58805.41408     -0.556           58805.41894     0.166           58805.41927     0.537           58805.42102     0.869 
58805.41557     -0.561           58805.42041     0.166           58805.42073     0.550           58805.42249     0.873 
58805.41705     -0.550           58805.42187     0.169           58805.42220     0.547           58805.42399     0.877 
58805.41853     -0.542           58805.42336     0.170           58805.42368     0.544           58805.42548     0.876 
58805.42001     -0.538           58805.42485     0.175           58805.42518     0.552           58805.42697     0.884 
58805.42147     -0.527           58805.42634     0.179           58805.42667     0.553           58805.42849     0.887 
58805.42296     -0.538           58805.42781     0.175           58805.42818     0.555           58805.42997     0.880 
58805.42443     -0.535           58805.42934     0.190           58805.42967     0.559           58805.43144     0.887 
58805.42594     -0.532           58805.43081     0.193           58805.43114     0.550           58805.43291     0.903 
58805.42742     -0.537           58805.43228     0.186           58805.43261     0.570           58805.43439     0.888 
58805.42893     -0.522           58805.43375     0.194           58805.43410     0.553           58805.43587     0.903 
58805.43041     -0.527           58805.43523     0.199           58805.43556     0.577           58805.43734     0.896 
58805.43188     -0.540           58805.43671     0.191           58805.43704     0.565           58805.43881     0.902 
58805.43336     -0.528           58805.43818     0.203           58805.43852     0.579           58805.44031     0.894 
58805.43483     -0.529           58805.43967     0.198           58805.44001     0.568           58805.44177     0.905 
58805.43631     -0.517           58805.44115     0.194           58805.44148     0.573           58805.44327     0.906 
58805.43778     -0.513           58805.44262     0.204           58805.44295     0.578           58805.44475     0.902 
58805.43926     -0.511           58805.44412     0.208           58805.44446     0.587           58805.44621     0.914 
58805.44075     -0.504           58805.44559     0.205           58805.44592     0.582           58805.44775     0.909 
58805.44222     -0.508           58805.44712     0.210           58805.44744     0.578           58805.44923     0.912 
58805.44372     -0.512           58805.44859     0.217           58805.44893     0.590           58805.45071     0.914 
58805.44519     -0.495           58805.45007     0.219           58805.45041     0.601           58805.45219     0.925 
58805.44671     -0.497           58805.45156     0.218           58805.45190     0.591           58805.45369     0.938 
58805.44818     -0.491           58805.45306     0.221           58805.45339     0.599           58805.45519     0.922 
58805.44967     -0.483           58805.45455     0.232           58805.45489     0.603           58805.45666     0.929 
58805.45116     -0.488           58805.45603     0.232           58805.45637     0.599           58805.45815     0.934 
58805.45265     -0.479           58805.45751     0.239           58805.45785     0.621           58805.45961     0.933 
58805.45416     -0.480           58805.45898     0.241           58805.45932     0.612           58805.46111     0.937 
58805.45563     -0.472           58805.46048     0.244           58805.46081     0.609           58805.46259     0.939 
58805.45712     -0.465           58805.46196     0.251           58805.46229     0.623           58805.46405     0.940 
58805.45859     -0.455           58805.46343     0.243           58805.46376     0.621           58805.46552     0.938 
58805.46006     -0.450           58805.46490     0.244           58805.46523     0.620           58805.46703     0.956 
58805.46155     -0.452           58805.46638     0.254           58805.46672     0.622           58805.46851     0.946 
58805.46303     -0.447           58805.46788     0.264           58805.46822     0.643           58805.46998     0.949 
58805.46450     -0.447           58805.46935     0.263           58805.46969     0.643           58805.47147     0.955 
58805.46597     -0.443           58805.47085     0.273           58805.47118     0.644           58805.47297     0.967 
58805.46749     -0.430           58805.47233     0.266           58805.47268     0.639           58805.47446     0.974 
58805.46895     -0.424           58805.47382     0.283           58805.47416     0.640           58805.47593     0.980 
58805.47043     -0.423           58805.47530     0.285           58805.47563     0.655           58805.47741     0.990 
58805.47194     -0.430           58805.47677     0.288           58805.47710     0.656           58805.47889     0.979 
58805.47342     -0.414           58805.47827     0.282           58805.47860     0.669           58805.48036     0.999 
58805.47491     -0.415           58805.47975     0.295           58805.48007     0.663           58805.48184     0.991 
58805.47637     -0.404           58805.48122     0.295           58805.48154     0.684           58805.48332     0.994 
58805.47786     -0.406           58805.48269     0.299           58805.48303     0.675           58805.48482     1.011 
58805.47934     -0.391           58805.48418     0.314           58805.48452     0.680           58805.48630     0.999 
58805.48080     -0.396           58805.48567     0.316           58805.48601     0.684           58805.48777     1.016 
58805.48228     -0.380           58805.48714     0.317           58805.48747     0.687           58805.48923     1.011 
58805.48378     -0.393           58805.48861     0.332           58805.48894     0.688           58805.49070     1.015 
58805.48527     -0.397           58805.49006     0.327           58805.49040     0.686           58805.49218     1.018 
58805.48675     -0.384           58805.49156     0.333           58805.49189     0.693           58805.49365     1.022 
58805.48821     -0.387           58805.49303     0.334           58805.49336     0.712           58805.49513     1.037 
58805.48967     -0.365           58805.49449     0.333           58805.49483     0.701           58805.49660     1.020 
58805.49115     -0.352           58805.49597     0.335           58805.49631     0.718           58805.49808     1.052 
58805.49263     -0.340           58805.49746     0.346           58805.49779     0.722           58807.35084     1.238 
58805.49410     -0.347           58807.35023     0.573           58807.35055     0.945           58807.35234     1.238 
58805.49558     -0.342           58807.35170     0.575           58807.35203     0.934           58807.35381     1.226 
58805.49704     -0.331           58807.35318     0.570           58807.35352     0.927           58807.35529     1.228 
58807.34984     -0.157           58807.35465     0.563           58807.35499     0.910           58807.35677     1.215 
58807.35129     -0.164           58807.35613     0.555           58807.35647     0.910           58807.35824     1.215 
58807.35278     -0.170           58807.35761     0.545           58807.35794     0.902           58807.35972     1.206 
58807.35426     -0.181           58807.35908     0.545           58807.35941     0.895           58807.36120     1.200 
58807.35574     -0.186           58807.36057     0.530           58807.36090     0.872           58807.36268     1.179 
58807.35721     -0.191           58807.36205     0.513           58807.36239     0.872           58807.36420     1.181 
58807.35868     -0.199           58807.36356     0.511           58807.36390     0.868           58807.36568     1.161 
58807.36016     -0.203           58807.36506     0.503           58807.36539     0.853           58807.36717     1.147 
58807.36164     -0.215           58807.36654     0.493           58807.36688     0.854           58807.36866     1.150 
58807.36313     -0.230           58807.36804     0.484           58807.36837     0.841           58807.37014     1.143 
58807.36465     -0.230           58807.36950     0.476           58807.36984     0.845           58807.37161     1.135 
58807.36612     -0.242           58807.37098     0.467           58807.37132     0.827           58807.37309     1.120 
58807.36763     -0.246           58807.37245     0.465           58807.37278     0.823           58807.37457     1.113 
58807.36911     -0.255           58807.37392     0.452           58807.37427     0.820           58807.37603     1.108 
58807.37058     -0.262           58807.37541     0.448           58807.37574     0.805           58807.37750     1.104 
58807.37205     -0.271           58807.37687     0.439           58807.37721     0.795           58807.37898     1.095 
58807.37353     -0.278           58807.37835     0.433           58807.37869     0.787           58807.38044     1.087 
58807.37501     -0.298           58807.37982     0.422           58807.38015     0.780           58807.38195     1.082 
58807.37647     -0.301           58807.38133     0.421           58807.38166     0.779           58807.38341     1.074 
58807.37795     -0.316           58807.38279     0.415           58807.38312     0.769           58807.38489     1.067 
58807.37942     -0.314           58807.38428     0.403           58807.38460     0.765           58807.38638     1.066 
58807.38092     -0.320           58807.38575     0.398           58807.38607     0.753           58807.38785     1.050 
58807.38239     -0.337           58807.38722     0.390           58807.38754     0.748           58807.38932     1.056 
58807.38386     -0.342           58807.38869     0.373           58807.38901     0.739           58807.39077     1.044 
58807.38536     -0.350           58807.39015     0.373           58807.39048     0.727           58807.39228     1.037 
58807.38682     -0.354           58807.39164     0.376           58807.39198     0.729           58807.39376     1.024 
58807.38830     -0.354           58807.39312     0.368           58807.39347     0.719           58807.39522     1.013 
58807.38975     -0.365           58807.39460     0.352           58807.39493     0.718           58807.39669     1.011 
58807.39122     -0.377           58807.39606     0.348           58807.39639     0.710           58807.39818     1.007 
58807.39273     -0.384           58807.39754     0.331           58807.39788     0.708           58807.39966     1.009 
58807.39420     -0.392           58807.39904     0.339           58807.39936     0.689           58807.40116     1.003 
58807.39567     -0.386           58807.40051     0.333           58807.40084     0.687           58807.40265     0.988 
58807.39715     -0.401           58807.40201     0.327           58807.40235     0.687           58807.40413     0.991 
58807.39863     -0.411           58807.40349     0.316           58807.40382     0.685           58807.40563     0.982 
58807.40010     -0.415           58807.40500     0.313           58807.40532     0.680           58807.40712     0.975 
58807.40162     -0.420           58807.40648     0.311           58807.40682     0.674           58807.40860     0.972 
58807.40309     -0.421           58807.40795     0.300           58807.40830     0.664           58807.41007     0.969 
58807.40458     -0.438           58807.40944     0.297           58807.40978     0.652           58807.41155     0.964 
58807.40607     -0.439           58807.41091     0.296           58807.41126     0.651           58807.41303     0.960 
58807.40756     -0.449           58807.41241     0.294           58807.41273     0.655           58807.41450     0.949 
58807.40904     -0.446           58807.41386     0.283           58807.41421     0.649           58807.41602     0.948 
58807.41052     -0.449           58807.41538     0.268           58807.41572     0.649           58807.41751     0.941 
58807.41200     -0.459           58807.41686     0.277           58807.41720     0.634           58807.41900     0.939 
58807.41347     -0.462           58807.41837     0.265           58807.41870     0.631           58807.42048     0.937 
58807.41495     -0.459           58807.41985     0.267           58807.42018     0.631           58807.42195     0.923 
58807.41647     -0.468           58807.42133     0.262           58807.42165     0.626           58807.42342     0.920 
58807.41796     -0.473           58807.42280     0.253           58807.42313     0.613           58807.42491     0.913 
58807.41944     -0.473           58807.42427     0.257           58807.42460     0.607           58807.42641     0.914 
58807.42092     -0.478           58807.42576     0.240           58807.42610     0.617           58807.42787     0.907 
58807.42241     -0.490           58807.42726     0.240           58807.42758     0.597           58807.42936     0.910 
58807.42386     -0.496           58807.42872     0.254           58807.42906     0.599           58807.43084     0.908 
58807.42535     -0.502           58807.43022     0.237           58807.43054     0.597           58807.43232     0.905 
58807.42685     -0.510           58807.43168     0.228           58807.43201     0.593           58807.43379     0.896 
58807.42833     -0.516           58807.43317     0.222           58807.43351     0.588           58807.43528     0.890 
58807.42981     -0.507           58807.43465     0.225           58807.43499     0.581           58807.43676     0.889 
58807.43128     -0.518           58807.43613     0.213           58807.43647     0.579           58807.43825     0.881 
58807.43276     -0.532           58807.43761     0.213           58807.43795     0.586           58807.43973     0.877 
58807.43425     -0.536           58807.43911     0.210           58807.43943     0.572           58807.44121     0.875 
58807.43573     -0.529           58807.44058     0.205           58807.44092     0.562           58807.44269     0.876 
58807.43721     -0.535           58807.44206     0.207           58807.44239     0.572           58807.44418     0.873 
58807.43870     -0.526           58807.44356     0.197           58807.44389     0.571           58807.44565     0.872 
58807.44018     -0.532           58807.44502     0.198           58807.44536     0.557           58807.44713     0.856 
58807.44165     -0.540           58807.44650     0.195           58807.44684     0.563           58807.44860     0.864 
58807.44316     -0.546           58807.44797     0.193           58807.44831     0.553           58807.45007     0.852 
58807.44463     -0.546           58807.44945     0.189           58807.44978     0.542           58807.45155     0.855 
58807.44610     -0.548           58807.45092     0.179           58807.45125     0.550           58807.45302     0.857 
58807.44757     -0.548           58807.45239     0.181           58807.45273     0.540           58807.45450     0.841 
58807.44905     -0.560           58807.45388     0.181           58807.45421     0.551           58807.45598     0.832 
58807.45052     -0.558           58807.45536     0.177           58807.45569     0.548           58807.45746     0.848 
58807.45200     -0.550           58807.45684     0.173           58807.45717     0.539           58807.45893     0.831 
58807.45348     -0.560           58807.45831     0.165           58807.45863     0.544           58807.46043     0.840 
58807.45495     -0.569           58807.45978     0.170           58807.46010     0.534           58807.46192     0.837 
58807.45642     -0.572           58807.46128     0.164           58807.46162     0.533           58807.46340     0.835 
58807.45790     -0.579           58807.46276     0.154           58807.46311     0.530           58807.46489     0.830 
58807.45938     -0.573           58807.46426     0.151           58807.46459     0.530           58807.46635     0.832 
58807.46088     -0.566           58807.46574     0.163           58807.46606     0.522           58807.46783     0.832 
58807.46237     -0.575           58807.46720     0.150           58807.46753     0.529           58807.46930     0.824 
58807.46385     -0.573           58807.46868     0.154           58807.46901     0.522           58807.47080     0.813 
58807.46533     -0.577           58807.47015     0.150           58807.47048     0.521           58807.47230     0.817 
58807.46679     -0.575           58807.47168     0.143           58807.47200     0.518           58807.47378     0.821 
58807.46829     -0.582           58807.47315     0.139           58807.47347     0.506           58807.47528     0.818 
58807.46976     -0.586           58807.47464     0.143           58807.47498     0.501           58807.47676     0.818 
58807.47126     -0.588           58807.47612     0.148           58807.47646     0.516           58807.47826     0.811 
58807.47275     -0.591           58807.47761     0.139           58807.47796     0.494           58807.47976     0.810 
58807.47423     -0.596           58807.47912     0.133           58807.47945     0.502           58807.48125     0.802 
58807.47572     -0.610           58807.48061     0.133           58807.48095     0.499           58807.48274     0.806 
58807.47720     -0.599           58807.48210     0.124           58807.48245     0.507           58807.48427     0.784 
58807.47871     -0.607           58807.48363     0.122           58807.48397     0.498           58807.48574     0.807 
58807.48021     -0.607           58807.48511     0.135           58807.48544     0.509           58807.48722     0.804 
58807.48170     -0.614           58807.48658     0.115           58807.48693     0.491           58807.48870     0.797 
58807.48318     -0.610           58807.48805     0.127           58807.48840     0.475           58807.49017     0.801 
58807.48471     -0.610           58807.48955     0.124           58807.48988     0.479           58807.49168     0.788 
58807.48619     -0.604           58807.49102     0.132           58807.49135     0.502           58807.49315     0.782 
58807.48766     -0.606           58807.49252     0.113           58807.49285     0.481           58807.49463     0.782 
58807.48913     -0.612           58807.49400     0.118           58807.49434     0.462           58807.49611     0.791 
58807.49062     -0.613           58807.49548     0.098           58807.49581     0.494           58807.49759     0.785 
58807.49212     -0.617           58807.49697     0.119           58807.49730     0.489           58807.49907     0.780 
58807.49360     -0.609           58807.49844     0.103           58807.49877     0.488           58807.50055     0.777 
58807.49508     -0.613           58807.49993     0.102           58807.50025     0.468           58807.50202     0.778 
58807.49656     -0.617           58807.50140     0.112           58807.50172     0.489           58807.50352     0.783 
58807.49804     -0.627           58807.50289     0.105           58807.50322     0.481           58808.09839     1.047 
58807.49952     -0.619           58807.50437     0.115           58808.09810     0.727           58808.09988     1.051 
58807.50099     -0.632           58808.09778     0.342           58808.09958     0.732           58808.10134     1.050 
58807.50249     -0.635           58808.09926     0.349           58808.10105     0.736           58808.10282     1.059 
58807.50397     -0.622           58808.10073     0.364           58808.10252     0.741           58808.10429     1.068 
58808.09737     -0.379           58808.10219     0.365           58808.10400     0.740           58808.10579     1.073 
58808.09884     -0.363           58808.10368     0.367           58808.10550     0.750           58808.10733     1.079 
58808.10032     -0.347           58808.10516     0.373           58808.10702     0.750           58808.10882     1.080 
58808.10178     -0.344           58808.10665     0.373           58808.10853     0.750           58808.11031     1.079 
58808.10326     -0.336           58808.10818     0.385           58808.11002     0.759           58808.11176     1.088 
58808.10474     -0.332           58808.10966     0.398           58808.11147     0.772           58808.11329     1.097 
58808.10625     -0.327           58808.11116     0.391           58808.11297     0.778           58808.11479     1.083 
58808.10778     -0.328           58808.11263     0.412           58808.11450     0.770           58808.11627     1.103 
58808.10927     -0.372           58808.11414     0.422           58808.11598     0.797           58808.11778     1.120 
58808.11075     -0.305           58808.11564     0.421           58808.11748     0.807           58808.11925     1.117 
58808.11222     -0.312           58808.11714     0.417           58808.11896     0.801           58808.12073     1.127 
58808.11375     -0.303           58808.11861     0.430           58808.12044     0.823           58808.12222     1.133 
58808.11524     -0.303           58808.12010     0.443           58808.12192     0.822           58808.12374     1.149 
58808.11674     -0.287           58808.12157     0.451           58808.12343     0.828           58808.12522     1.154 
58808.11822     -0.281           58808.12309     0.451           58808.12493     0.828           58808.12669     1.154 
58808.11970     -0.266           58808.12459     0.464           58808.12639     0.833           58808.12817     1.172 
58808.12117     -0.257           58808.12606     0.471           58808.12788     0.851           58808.12964     1.177 
58808.12268     -0.251           58808.12755     0.476           58808.12934     0.853           58808.13111     1.180 
58808.12419     -0.245           58808.12900     0.485           58808.13082     0.859           58808.13259     1.186 
58808.12566     -0.233           58808.13050     0.491           58808.13230     0.865           58808.13408     1.190 
58808.12713     -0.216           58808.13197     0.498           58808.13378     0.877           58808.13557     1.203 
58808.12861     -0.221           58808.13345     0.513           58808.13528     0.888           58808.13706     1.210 
58808.13008     -0.215           58808.13495     0.513           58808.13676     0.890           58808.13855     1.218 
58808.13156     -0.207           58808.13641     0.523           58808.13825     0.900           58808.14006     1.233 
58808.13305     -0.203           58808.13792     0.530           58808.13974     0.916           58808.14156     1.238 
58808.13454     -0.190           58808.13941     0.542           58808.14125     0.917           58808.14303     1.243 
58808.13601     -0.183           58808.14091     0.551           58808.14274     0.929           58808.14450     1.248 
58808.13750     -0.174           58808.14240     0.556           58808.14420     0.926           58808.14599     1.260 
58808.13900     -0.166           58808.14388     0.569           58808.14571     0.939           58808.14748     1.264 
58808.14051     -0.158           58808.14536     0.571           58808.14719     0.951           58808.14896     1.264 
58808.14200     -0.148           58808.14685     0.568           58808.14867     0.949           58808.15045     1.267 
58808.14347     -0.138           58808.14832     0.581           58808.15015     0.956           58808.15197     1.287 
58808.14495     -0.133           58808.14981     0.596           58808.15167     0.965           58808.15347     1.293 
58808.14645     -0.125           58808.15133     0.595           58808.15316     0.979           58808.15494     1.293 
58808.14793     -0.112           58808.15282     0.609           58808.15464     0.978           58808.15645     1.300 
58808.14940     -0.121           58808.15430     0.606           58808.15615     0.982           58808.15793     1.296 
58808.15090     -0.112           58808.15581     0.615           58808.15763     0.980           58808.15941     1.296 
58808.15243     -0.099           58808.15729     0.617           58808.15912     0.977           58808.16089     1.304 
58808.15391     -0.103           58808.15878     0.623           58808.16060     0.988                     
58808.15540     -0.100           58808.16027     0.615                                         
58808.15689     -0.091                                                             
58808.15838     -0.085                                                             
58808.15986     -0.089                                                             
58808.16133     -0.071                                                             
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                            
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                              
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                                                 
                                                            

==> Table_6.dat <==
BJD            Error     E          O-C        Residual    Ref.                           BJD            Error     E          O-C        Residual    Ref.
2400000+                                                                                  2400000+                                                       
47820.92965    -         -2166.5    0.04312    0.00089     (1)                            56233.88077    0.00030   7543       -0.01111   -0.00667    (22)                        
49283.94271    -         -478       0.01901    -0.00655    (1)                            56239.07977    -         7549       -0.01094   -0.00650    (10)                        
49679.92072    -         -21        0.01952    -0.00214    (1)                            56268.11277    -         7582.5     -0.00473   -0.00035    (10)                        
49680.78572    -         -20        0.01805    -0.00360    (1)                            56293.24177    0.00110   7611.5     -0.00341   0.00094     (23)                        
49697.68272    -         -0.5       0.01885    -0.00264    (1)                            56521.55677    0.00026   7875       -0.00365   0.00028     (24)                         
51275.94471    -         1821       0.00295    -0.00569    (2)                            56556.20777    -         7915       -0.01151   -0.00765    (10)                         
52683.53274    0.00560   3445.5     0.00797    0.00726     (3)                            56556.20977    -         7915       -0.00951   -0.00565    (10)                         
52694.35274    0.00350   3458       -0.00292   -0.00358    (3)                            56567.47278    0.00100   7928       -0.01064   -0.00681    (25)                         
52697.39474    0.00350   3461.5     0.00643    0.00578     (3)                            56989.44279    0.00700   8415       -0.01226   -0.00947    (26)                         
53681.70276    0.00030   4597.5     0.00279    0.00567     (4)                            57676.13781    -         9207.5     0.00407    0.00454     (10)                         
53765.31078    0.00060   4694       -0.00370   -0.00059    (5)                            57682.20281    -         9214.5     0.00377    0.00421     (10)                         
53791.30577    0.00350   4724       -0.00285   0.00033     (6)                            57755.41882    -         9299       0.00294    0.00308     (27)                         
54002.72026    0.00137   4968       -0.00741   -0.00373    (7)                            58424.33281    0.00180   10071      0.00090    -0.00207    (28)                         
54006.62767    0.00146   4972.5     0.00087    0.00456     (7)                            58768.32380    0.00030   10468      0.00269    -0.00218    (28)                         
54022.65222    0.00123   4991       -0.00430   -0.00057    (7)                            58770.49280    0.00180   10470.5    0.00551    0.00063     (28)                         
54033.49177    0.00180   5003.5     0.00436    0.00811     (8)                            58792.15815    0.00093   10495.5    0.00907    0.00406     (29)                         
54049.51521    0.00101   5022       -0.00193   0.00186     (7)                            58792.58670    0.00201   10496      0.00439    -0.00063    (29)                         
54068.57327    0.00163   5044       -0.00624   -0.00242    (7)                            58793.02388    0.00082   10496.5    0.00833    0.00331     (29)                         
54069.44283    0.00123   5045       -0.00315   0.00067     (7)                            58793.45244    0.00071   10497      0.00366    -0.00136    (29)                         
54085.47421    0.00071   5063.5     -0.00150   0.00236     (7)                            58793.89027    0.00076   10497.5    0.00825    0.00323     (29)                         
54092.40587    0.00148   5071.5     -0.00161   0.00227     (7)                            58794.31872    0.00066   10498      0.00347    -0.00156    (29)                         
54111.46978    0.00151   5093.5     -0.00007   0.00384     (7)                            58794.75623    0.00080   10498.5    0.00774    0.00271     (29)                         
54114.49377    0.00110   5097       -0.00873   -0.00481    (7)                            58795.18504    0.00085   10499      0.00331    -0.00172    (29)                         
54350.62249    0.00124   5369.5     0.00649    0.01084     (7)                            58795.62265    0.00081   10499.5    0.00769    0.00265     (29)                         
54353.64491    0.00093   5373       -0.00374   0.00062     (7)                            58796.05093    0.00077   10500      0.00273    -0.00230    (29)                         
54363.61595    0.00180   5384.5     0.00288    0.00725     (7)                            58796.48911    0.00091   10500.5    0.00768    0.00264     (29)                         
54372.70833    0.00080   5395       -0.00270   0.00169     (7)                            58796.91822    0.00096   10501      0.00355    -0.00149    (29)                         
54382.67748    0.00116   5406.5     0.00203    0.00644     (7)                            58797.35648    0.00088   10501.5    0.00858    0.00353     (29)                         
54383.53918    0.00172   5407.5     -0.00274   0.00167     (7)                            58797.78399    0.00100   10502      0.00285    -0.00220    (29)                         
54389.60931    0.00056   5414.5     0.00209    0.00650     (7)                            58798.22269    0.00079   10502.5    0.00831    0.00327     (29)                         
54392.63475    0.00106   5418       -0.00512   -0.00070    (7)                            58798.65128    0.00068   10503      0.00367    -0.00138    (29)                         
54396.54261    0.00097   5422.5     0.00362    0.00804     (7)                            58799.51803    0.00079   10504      0.00395    -0.00111    (29)                         
54405.63182    0.00043   5433       -0.00512   -0.00069    (7)                            58799.95533    0.00077   10504.5    0.00801    0.00295     (29)                         
54406.49749    0.00041   5434       -0.00593   -0.00149    (7)                            58802.11480    0.00078   10507      0.00130    -0.00377    (30)                         
54409.53947    0.00073   5437.5     0.00340    0.00785     (7)                            58804.28794    0.00069   10509.5    0.00826    0.00318     (29)                         
54418.63088    0.00109   5448       -0.00314   0.00132     (7)                            58804.28980    0.00040   10509.5    0.01012    0.00504     (30)                         
54419.49847    0.00063   5449       -0.00202   0.00244     (7)                            58804.71690    0.00066   10510      0.00399    -0.00110    (29)                         
54438.55803    0.00084   5471       -0.00482   -0.00033    (7)                            58805.15412    0.00085   10510.5    0.00797    0.00288     (29)                         
54439.42294    0.00059   5472       -0.00639   -0.00190    (7)                            58805.58341    0.00108   10511      0.00403    -0.00107    (29)                         
54462.38876    0.00800   5498.5     -0.00206   0.00246     (9)                            58806.01967    0.00073   10511.5    0.00705    0.00196     (29)                         
54468.01676    -         5505       -0.00613   -0.00159    (10)                           58806.44961    0.00090   10512      0.00375    -0.00134    (29)                         
54504.40876    0.00070   5547       -0.00593   -0.00135    (11)                           58806.88780    0.00081   10512.5    0.00871    0.00361     (29)                         
54507.45076    0.00310   5550.5     0.00342    0.00800     (11)                           58807.31619    0.00104   10513      0.00386    -0.00124    (29)                         
54521.30976    0.00040   5566.5     -0.00113   0.00348     (12)                           58807.75354    0.00085   10513.5    0.00798    0.00287     (29)                         
54761.32276    0.00100   5843.5     -0.00075   0.00413     (13)                           58808.18324    0.00091   10514      0.00444    -0.00067    (29)                         
54817.63975    0.00060   5908.5     -0.00440   0.00053     (12)                           58808.61980    0.00099   10514.5    0.00777    0.00266     (29)                         
54830.64875    0.00180   5923.5     0.00753    0.01247     (14)                           58809.04917    0.00112   10515      0.00390    -0.00121    (29)                         
54831.51075    0.00100   5924.5     0.00306    0.00800     (12)                           58809.48636    0.00078   10515.5    0.00785    0.00274     (29)                         
54842.33276    0.00120   5937       -0.00583   -0.00088    (12)                           58809.91565    0.00085   10516      0.00391    -0.00121    (29)                         
54845.36776    0.00040   5940.5     -0.00348   0.00148     (12)                           58810.35277    0.00077   10516.5    0.00779    0.00267     (29)                         
55048.55076    0.00040   6175       -0.00806   -0.00298    (15)                           58810.78147    0.00078   10517      0.00326    -0.00187    (29)                         
55155.56476    0.00110   6298.5     -0.00330   0.00183     (15)                           58811.21914    0.00087   10517.5    0.00769    0.00257     (29)                         
55559.77075    0.00020   6765       -0.00627   -0.00118    (16)                           58811.64851    0.00096   10518      0.00382    -0.00130    (29)                         
55794.57775    0.00030   7036       -0.01306   -0.00811    (17)                           58812.08637    0.00083   10518.5    0.00845    0.00332     (29)                         
55818.41375    0.00030   7063.5     -0.00503   -0.00009    (18)                           58812.51570    0.00467   10519      0.00454    -0.00059    (29)                         
55834.43654    0.00111   7082       -0.01196   -0.00704    (19)                           58812.95248    0.00106   10519.5    0.00809    0.00295     (29)                         
55834.43875    0.00690   7082       -0.00975   -0.00483    (20)                           58813.38091    0.00069   10520      0.00328    -0.00186    (29)                         
55863.89775    0.00040   7116       -0.01078   -0.00589    (21)                           58813.81877    0.00085   10520.5    0.00791    0.00277     (29)                         
55951.40475    0.00970   7217       -0.01740   -0.01260    (17)                           59550.75006    0.00032   11371      0.00515    -0.00478    (19)                        
56007.30475    0.00080   7281.5     -0.00482   -0.00007    (18)                           59552.92182    0.00070   11373.5    0.01074    0.00079     (19)                        
56007.30475    0.00080   7281.5     -0.00482   -0.00007    (18)                                                   
                                                                                                                 
(1) Goderya et al. (1997); (2) http://var.astro.cz/ocgate/; (3) Hubscher (2005); (4) Dvorak (2006); (5) Hubscher et al. (2006);
(6) Hubscher & Walter (2007); (7) SuperWASP; (8) Hubscher et al. (2009a); (9) Hubscher et al. (2008); (10) VSB; (11) Hubscher
et al. (2009b); (12) Hubscher et al. (2010a); (13) Brat et al. (2009); (14) Diethelm (2009); (15) Hubscher et al. (2010b); (16)
Diethelm (2011); (17) Hubscher & Lehmann (2012); (18) Honkova et al. (2013); (19) AAVSO; (20) Hubscher (2013); (21)
Diethelm (2012); (22) Diethelm (2013); (23) Corfini et al. (2014); (24) Honkova et al. (2014); (25) Hubscher (2014); (26)
Hubscher (2015); (27) BRNO; (28) BAVJ; (29) TESS; (30) our data.
























































                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
                                               
